A sparse FFT approach for ODE with random coefficients

The paper presents a general strategy to solve ordinary differential equations (ODE), where some coefficient depend on the spatial variable and on additional random variables. The approach is based on the application of a recently developed dimension-incremental sparse fast Fourier transform. Since such algorithms require periodic signals, we discuss periodization strategies and associated necessary deperiodization modifications within the occuring solution steps. The computed approximate solutions of the ODE depend on the spatial variable and on the random variables as well. Certainly, one of the crucial challenges of the high dimensional approximation process is to rate the influence of each variable on the solution as well as the determination of the relations and couplings within the set of variables. The suggested approach meets these challenges in a full automatic manner with reasonable computational costs, i.e., in contrast to already existing approaches, one does not need to seriously restrict the used set of ansatz functions in advance.

==> P.dat <==
  -1.0000000e+00  -1.0000000e+00   3.3130852e-01
  -1.0000000e+00  -9.4000000e-01   3.3086967e-01
  -1.0000000e+00  -8.8000000e-01   3.3046063e-01
  -1.0000000e+00  -8.2000000e-01   3.3008086e-01
  -1.0000000e+00  -7.6000000e-01   3.2972987e-01
  -1.0000000e+00  -7.0000000e-01   3.2940721e-01
  -1.0000000e+00  -6.4000000e-01   3.2911246e-01
  -1.0000000e+00  -5.8000000e-01   3.2884527e-01
  -1.0000000e+00  -5.2000000e-01   3.2860529e-01
  -1.0000000e+00  -4.6000000e-01   3.2839224e-01
  -1.0000000e+00  -4.0000000e-01   3.2820584e-01
  -1.0000000e+00  -3.4000000e-01   3.2804588e-01
  -1.0000000e+00  -2.8000000e-01   3.2791216e-01
  -1.0000000e+00  -2.2000000e-01   3.2780452e-01
  -1.0000000e+00  -1.6000000e-01   3.2772284e-01
  -1.0000000e+00  -1.0000000e-01   3.2766701e-01
  -1.0000000e+00  -4.0000000e-02   3.2763696e-01
  -1.0000000e+00   2.0000000e-02   3.2763267e-01
  -1.0000000e+00   8.0000000e-02   3.2765413e-01
  -1.0000000e+00   1.4000000e-01   3.2770136e-01
  -1.0000000e+00   2.0000000e-01   3.2777442e-01
  -1.0000000e+00   2.6000000e-01   3.2787339e-01
  -1.0000000e+00   3.2000000e-01   3.2799840e-01
  -1.0000000e+00   3.8000000e-01   3.2814959e-01
  -1.0000000e+00   4.4000000e-01   3.2832715e-01
  -1.0000000e+00   5.0000000e-01   3.2853130e-01
  -1.0000000e+00   5.6000000e-01   3.2876227e-01
  -1.0000000e+00   6.2000000e-01   3.2902036e-01
  -1.0000000e+00   6.8000000e-01   3.2930588e-01
  -1.0000000e+00   7.4000000e-01   3.2961919e-01
  -1.0000000e+00   8.0000000e-01   3.2996069e-01
  -1.0000000e+00   8.6000000e-01   3.3033082e-01
  -1.0000000e+00   9.2000000e-01   3.3073004e-01
  -1.0000000e+00   9.8000000e-01   3.3115889e-01
  -9.4000000e-01  -1.0000000e+00   3.2866117e-01
  -9.4000000e-01  -9.4000000e-01   3.2822825e-01
  -9.4000000e-01  -8.8000000e-01   3.2782472e-01
  -9.4000000e-01  -8.2000000e-01   3.2745007e-01
  -9.4000000e-01  -7.6000000e-01   3.2710380e-01
  -9.4000000e-01  -7.0000000e-01   3.2678547e-01
  -9.4000000e-01  -6.4000000e-01   3.2649467e-01
  -9.4000000e-01  -5.8000000e-01   3.2623106e-01
  -9.4000000e-01  -5.2000000e-01   3.2599429e-01
  -9.4000000e-01  -4.6000000e-01   3.2578408e-01
  -9.4000000e-01  -4.0000000e-01   3.2560017e-01
  -9.4000000e-01  -3.4000000e-01   3.2544235e-01
  -9.4000000e-01  -2.8000000e-01   3.2531041e-01
  -9.4000000e-01  -2.2000000e-01   3.2520421e-01
  -9.4000000e-01  -1.6000000e-01   3.2512361e-01
  -9.4000000e-01  -1.0000000e-01   3.2506852e-01
  -9.4000000e-01  -4.0000000e-02   3.2503888e-01
  -9.4000000e-01   2.0000000e-02   3.2503464e-01
  -9.4000000e-01   8.0000000e-02   3.2505581e-01
  -9.4000000e-01   1.4000000e-01   3.2510241e-01
  -9.4000000e-01   2.0000000e-01   3.2517450e-01
  -9.4000000e-01   2.6000000e-01   3.2527216e-01
  -9.4000000e-01   3.2000000e-01   3.2539550e-01
  -9.4000000e-01   3.8000000e-01   3.2554468e-01
  -9.4000000e-01   4.4000000e-01   3.2571987e-01
  -9.4000000e-01   5.0000000e-01   3.2592128e-01
  -9.4000000e-01   5.6000000e-01   3.2614917e-01
  -9.4000000e-01   6.2000000e-01   3.2640380e-01
  -9.4000000e-01   6.8000000e-01   3.2668549e-01
  -9.4000000e-01   7.4000000e-01   3.2699460e-01
  -9.4000000e-01   8.0000000e-01   3.2733151e-01
  -9.4000000e-01   8.6000000e-01   3.2769666e-01
  -9.4000000e-01   9.2000000e-01   3.2809050e-01
  -9.4000000e-01   9.8000000e-01   3.2851356e-01
  -8.8000000e-01  -1.0000000e+00   3.2607311e-01
  -8.8000000e-01  -9.4000000e-01   3.2564594e-01
  -8.8000000e-01  -8.8000000e-01   3.2524776e-01
  -8.8000000e-01  -8.2000000e-01   3.2487807e-01
  -8.8000000e-01  -7.6000000e-01   3.2453637e-01
  -8.8000000e-01  -7.0000000e-01   3.2422224e-01
  -8.8000000e-01  -6.4000000e-01   3.2393528e-01
  -8.8000000e-01  -5.8000000e-01   3.2367513e-01
  -8.8000000e-01  -5.2000000e-01   3.2344147e-01
  -8.8000000e-01  -4.6000000e-01   3.2323403e-01
  -8.8000000e-01  -4.0000000e-01   3.2305253e-01
  -8.8000000e-01  -3.4000000e-01   3.2289678e-01
  -8.8000000e-01  -2.8000000e-01   3.2276657e-01
  -8.8000000e-01  -2.2000000e-01   3.2266176e-01
  -8.8000000e-01  -1.6000000e-01   3.2258221e-01
  -8.8000000e-01  -1.0000000e-01   3.2252785e-01
  -8.8000000e-01  -4.0000000e-02   3.2249859e-01
  -8.8000000e-01   2.0000000e-02   3.2249441e-01
  -8.8000000e-01   8.0000000e-02   3.2251531e-01
  -8.8000000e-01   1.4000000e-01   3.2256130e-01
  -8.8000000e-01   2.0000000e-01   3.2263244e-01
  -8.8000000e-01   2.6000000e-01   3.2272882e-01
  -8.8000000e-01   3.2000000e-01   3.2285054e-01
  -8.8000000e-01   3.8000000e-01   3.2299776e-01
  -8.8000000e-01   4.4000000e-01   3.2317066e-01
  -8.8000000e-01   5.0000000e-01   3.2336943e-01
  -8.8000000e-01   5.6000000e-01   3.2359432e-01
  -8.8000000e-01   6.2000000e-01   3.2384560e-01
  -8.8000000e-01   6.8000000e-01   3.2412358e-01
  -8.8000000e-01   7.4000000e-01   3.2442862e-01
  -8.8000000e-01   8.0000000e-01   3.2476108e-01
  -8.8000000e-01   8.6000000e-01   3.2512139e-01
  -8.8000000e-01   9.2000000e-01   3.2551002e-01
  -8.8000000e-01   9.8000000e-01   3.2592746e-01
  -8.2000000e-01  -1.0000000e+00   3.2354208e-01
  -8.2000000e-01  -9.4000000e-01   3.2312049e-01
  -8.2000000e-01  -8.8000000e-01   3.2272750e-01
  -8.2000000e-01  -8.2000000e-01   3.2236262e-01
  -8.2000000e-01  -7.6000000e-01   3.2202536e-01
  -8.2000000e-01  -7.0000000e-01   3.2171530e-01
  -8.2000000e-01  -6.4000000e-01   3.2143206e-01
  -8.2000000e-01  -5.8000000e-01   3.2117528e-01
  -8.2000000e-01  -5.2000000e-01   3.2094464e-01
  -8.2000000e-01  -4.6000000e-01   3.2073987e-01
  -8.2000000e-01  -4.0000000e-01   3.2056072e-01
  -8.2000000e-01  -3.4000000e-01   3.2040697e-01
  -8.2000000e-01  -2.8000000e-01   3.2027844e-01
  -8.2000000e-01  -2.2000000e-01   3.2017498e-01
  -8.2000000e-01  -1.6000000e-01   3.2009646e-01
  -8.2000000e-01  -1.0000000e-01   3.2004280e-01
  -8.2000000e-01  -4.0000000e-02   3.2001392e-01
  -8.2000000e-01   2.0000000e-02   3.2000979e-01
  -8.2000000e-01   8.0000000e-02   3.2003042e-01
  -8.2000000e-01   1.4000000e-01   3.2007582e-01
  -8.2000000e-01   2.0000000e-01   3.2014604e-01
  -8.2000000e-01   2.6000000e-01   3.2024118e-01
  -8.2000000e-01   3.2000000e-01   3.2036134e-01
  -8.2000000e-01   3.8000000e-01   3.2050666e-01
  -8.2000000e-01   4.4000000e-01   3.2067732e-01
  -8.2000000e-01   5.0000000e-01   3.2087353e-01
  -8.2000000e-01   5.6000000e-01   3.2109551e-01
  -8.2000000e-01   6.2000000e-01   3.2134354e-01
  -8.2000000e-01   6.8000000e-01   3.2161793e-01
  -8.2000000e-01   7.4000000e-01   3.2191900e-01
  -8.2000000e-01   8.0000000e-01   3.2224715e-01
  -8.2000000e-01   8.6000000e-01   3.2260278e-01
  -8.2000000e-01   9.2000000e-01   3.2298634e-01
  -8.2000000e-01   9.8000000e-01   3.2339834e-01
  -7.6000000e-01  -1.0000000e+00   3.2106596e-01
  -7.6000000e-01  -9.4000000e-01   3.2064978e-01
  -7.6000000e-01  -8.8000000e-01   3.2026183e-01
  -7.6000000e-01  -8.2000000e-01   3.1990161e-01
  -7.6000000e-01  -7.6000000e-01   3.1956866e-01
  -7.6000000e-01  -7.0000000e-01   3.1926256e-01
  -7.6000000e-01  -6.4000000e-01   3.1898292e-01
  -7.6000000e-01  -5.8000000e-01   3.1872941e-01
  -7.6000000e-01  -5.2000000e-01   3.1850171e-01
  -7.6000000e-01  -4.6000000e-01   3.1829954e-01
  -7.6000000e-01  -4.0000000e-01   3.1812266e-01
  -7.6000000e-01  -3.4000000e-01   3.1797086e-01
  -7.6000000e-01  -2.8000000e-01   3.1784396e-01
  -7.6000000e-01  -2.2000000e-01   3.1774181e-01
  -7.6000000e-01  -1.6000000e-01   3.1766429e-01
  -7.6000000e-01  -1.0000000e-01   3.1761130e-01
  -7.6000000e-01  -4.0000000e-02   3.1758278e-01
  -7.6000000e-01   2.0000000e-02   3.1757871e-01
  -7.6000000e-01   8.0000000e-02   3.1759908e-01
  -7.6000000e-01   1.4000000e-01   3.1764390e-01
  -7.6000000e-01   2.0000000e-01   3.1771324e-01
  -7.6000000e-01   2.6000000e-01   3.1780717e-01
  -7.6000000e-01   3.2000000e-01   3.1792580e-01
  -7.6000000e-01   3.8000000e-01   3.1806928e-01
  -7.6000000e-01   4.4000000e-01   3.1823778e-01
  -7.6000000e-01   5.0000000e-01   3.1843149e-01
  -7.6000000e-01   5.6000000e-01   3.1865065e-01
  -7.6000000e-01   6.2000000e-01   3.1889553e-01
  -7.6000000e-01   6.8000000e-01   3.1916642e-01
  -7.6000000e-01   7.4000000e-01   3.1946366e-01
  -7.6000000e-01   8.0000000e-01   3.1978762e-01
  -7.6000000e-01   8.6000000e-01   3.2013870e-01
  -7.6000000e-01   9.2000000e-01   3.2051735e-01
  -7.6000000e-01   9.8000000e-01   3.2092406e-01
  -7.0000000e-01  -1.0000000e+00   3.1864271e-01
  -7.0000000e-01  -9.4000000e-01   3.1823178e-01
  -7.0000000e-01  -8.8000000e-01   3.1784872e-01
  -7.0000000e-01  -8.2000000e-01   3.1749304e-01
  -7.0000000e-01  -7.6000000e-01   3.1716427e-01
  -7.0000000e-01  -7.0000000e-01   3.1686201e-01
  -7.0000000e-01  -6.4000000e-01   3.1658588e-01
  -7.0000000e-01  -5.8000000e-01   3.1633554e-01
  -7.0000000e-01  -5.2000000e-01   3.1611069e-01
  -7.0000000e-01  -4.6000000e-01   3.1591105e-01
  -7.0000000e-01  -4.0000000e-01   3.1573638e-01
  -7.0000000e-01  -3.4000000e-01   3.1558647e-01
  -7.0000000e-01  -2.8000000e-01   3.1546115e-01
  -7.0000000e-01  -2.2000000e-01   3.1536027e-01
  -7.0000000e-01  -1.6000000e-01   3.1528372e-01
  -7.0000000e-01  -1.0000000e-01   3.1523139e-01
  -7.0000000e-01  -4.0000000e-02   3.1520323e-01
  -7.0000000e-01   2.0000000e-02   3.1519921e-01
  -7.0000000e-01   8.0000000e-02   3.1521932e-01
  -7.0000000e-01   1.4000000e-01   3.1526359e-01
  -7.0000000e-01   2.0000000e-01   3.1533206e-01
  -7.0000000e-01   2.6000000e-01   3.1542482e-01
  -7.0000000e-01   3.2000000e-01   3.1554197e-01
  -7.0000000e-01   3.8000000e-01   3.1568367e-01
  -7.0000000e-01   4.4000000e-01   3.1585006e-01
  -7.0000000e-01   5.0000000e-01   3.1604135e-01
  -7.0000000e-01   5.6000000e-01   3.1625777e-01
  -7.0000000e-01   6.2000000e-01   3.1649959e-01
  -7.0000000e-01   6.8000000e-01   3.1676708e-01
  -7.0000000e-01   7.4000000e-01   3.1706059e-01
  -7.0000000e-01   8.0000000e-01   3.1738048e-01
  -7.0000000e-01   8.6000000e-01   3.1772714e-01
  -7.0000000e-01   9.2000000e-01   3.1810103e-01
  -7.0000000e-01   9.8000000e-01   3.1850261e-01
  -6.4000000e-01  -1.0000000e+00   3.1627042e-01
  -6.4000000e-01  -9.4000000e-01   3.1586460e-01
  -6.4000000e-01  -8.8000000e-01   3.1548629e-01
  -6.4000000e-01  -8.2000000e-01   3.1513501e-01
  -6.4000000e-01  -7.6000000e-01   3.1481031e-01
  -6.4000000e-01  -7.0000000e-01   3.1451178e-01
  -6.4000000e-01  -6.4000000e-01   3.1423905e-01
  -6.4000000e-01  -5.8000000e-01   3.1399180e-01
  -6.4000000e-01  -5.2000000e-01   3.1376971e-01
  -6.4000000e-01  -4.6000000e-01   3.1357252e-01
  -6.4000000e-01  -4.0000000e-01   3.1340000e-01
  -6.4000000e-01  -3.4000000e-01   3.1325194e-01
  -6.4000000e-01  -2.8000000e-01   3.1312816e-01
  -6.4000000e-01  -2.2000000e-01   3.1302852e-01
  -6.4000000e-01  -1.6000000e-01   3.1295290e-01
  -6.4000000e-01  -1.0000000e-01   3.1290121e-01
  -6.4000000e-01  -4.0000000e-02   3.1287340e-01
  -6.4000000e-01   2.0000000e-02   3.1286942e-01
  -6.4000000e-01   8.0000000e-02   3.1288929e-01
  -6.4000000e-01   1.4000000e-01   3.1293301e-01
  -6.4000000e-01   2.0000000e-01   3.1300065e-01
  -6.4000000e-01   2.6000000e-01   3.1309227e-01
  -6.4000000e-01   3.2000000e-01   3.1320799e-01
  -6.4000000e-01   3.8000000e-01   3.1334794e-01
  -6.4000000e-01   4.4000000e-01   3.1351229e-01
  -6.4000000e-01   5.0000000e-01   3.1370123e-01
  -6.4000000e-01   5.6000000e-01   3.1391499e-01
  -6.4000000e-01   6.2000000e-01   3.1415382e-01
  -6.4000000e-01   6.8000000e-01   3.1441802e-01
  -6.4000000e-01   7.4000000e-01   3.1470791e-01
  -6.4000000e-01   8.0000000e-01   3.1502384e-01
  -6.4000000e-01   8.6000000e-01   3.1536622e-01
  -6.4000000e-01   9.2000000e-01   3.1573546e-01
  -6.4000000e-01   9.8000000e-01   3.1613206e-01
  -5.8000000e-01  -1.0000000e+00   3.1394727e-01
  -5.8000000e-01  -9.4000000e-01   3.1354641e-01
  -5.8000000e-01  -8.8000000e-01   3.1317272e-01
  -5.8000000e-01  -8.2000000e-01   3.1282572e-01
  -5.8000000e-01  -7.6000000e-01   3.1250497e-01
  -5.8000000e-01  -7.0000000e-01   3.1221007e-01
  -5.8000000e-01  -6.4000000e-01   3.1194065e-01
  -5.8000000e-01  -5.8000000e-01   3.1169640e-01
  -5.8000000e-01  -5.2000000e-01   3.1147700e-01
  -5.8000000e-01  -4.6000000e-01   3.1128220e-01
  -5.8000000e-01  -4.0000000e-01   3.1111176e-01
  -5.8000000e-01  -3.4000000e-01   3.1096549e-01
  -5.8000000e-01  -2.8000000e-01   3.1084320e-01
  -5.8000000e-01  -2.2000000e-01   3.1074476e-01
  -5.8000000e-01  -1.6000000e-01   3.1067006e-01
  -5.8000000e-01  -1.0000000e-01   3.1061900e-01
  -5.8000000e-01  -4.0000000e-02   3.1059152e-01
  -5.8000000e-01   2.0000000e-02   3.1058759e-01
  -5.8000000e-01   8.0000000e-02   3.1060722e-01
  -5.8000000e-01   1.4000000e-01   3.1065041e-01
  -5.8000000e-01   2.0000000e-01   3.1071723e-01
  -5.8000000e-01   2.6000000e-01   3.1080775e-01
  -5.8000000e-01   3.2000000e-01   3.1092207e-01
  -5.8000000e-01   3.8000000e-01   3.1106033e-01
  -5.8000000e-01   4.4000000e-01   3.1122269e-01
  -5.8000000e-01   5.0000000e-01   3.1140934e-01
  -5.8000000e-01   5.6000000e-01   3.1162051e-01
  -5.8000000e-01   6.2000000e-01   3.1185645e-01
  -5.8000000e-01   6.8000000e-01   3.1211745e-01
  -5.8000000e-01   7.4000000e-01   3.1240381e-01
  -5.8000000e-01   8.0000000e-01   3.1271590e-01
  -5.8000000e-01   8.6000000e-01   3.1305411e-01
  -5.8000000e-01   9.2000000e-01   3.1341885e-01
  -5.8000000e-01   9.8000000e-01   3.1381060e-01
  -5.2000000e-01  -1.0000000e+00   3.1167154e-01
  -5.2000000e-01  -9.4000000e-01   3.1127550e-01
  -5.2000000e-01  -8.8000000e-01   3.1090629e-01
  -5.2000000e-01  -8.2000000e-01   3.1056345e-01
  -5.2000000e-01  -7.6000000e-01   3.1024655e-01
  -5.2000000e-01  -7.0000000e-01   3.0995518e-01
  -5.2000000e-01  -6.4000000e-01   3.0968898e-01
  -5.2000000e-01  -5.8000000e-01   3.0944764e-01
  -5.2000000e-01  -5.2000000e-01   3.0923086e-01
  -5.2000000e-01  -4.6000000e-01   3.0903838e-01
  -5.2000000e-01  -4.0000000e-01   3.0886997e-01
  -5.2000000e-01  -3.4000000e-01   3.0872544e-01
  -5.2000000e-01  -2.8000000e-01   3.0860461e-01
  -5.2000000e-01  -2.2000000e-01   3.0850734e-01
  -5.2000000e-01  -1.6000000e-01   3.0843352e-01
  -5.2000000e-01  -1.0000000e-01   3.0838307e-01
  -5.2000000e-01  -4.0000000e-02   3.0835592e-01
  -5.2000000e-01   2.0000000e-02   3.0835204e-01
  -5.2000000e-01   8.0000000e-02   3.0837143e-01
  -5.2000000e-01   1.4000000e-01   3.0841411e-01
  -5.2000000e-01   2.0000000e-01   3.0848014e-01
  -5.2000000e-01   2.6000000e-01   3.0856958e-01
  -5.2000000e-01   3.2000000e-01   3.0868254e-01
  -5.2000000e-01   3.8000000e-01   3.0881915e-01
  -5.2000000e-01   4.4000000e-01   3.0897958e-01
  -5.2000000e-01   5.0000000e-01   3.0916401e-01
  -5.2000000e-01   5.6000000e-01   3.0937266e-01
  -5.2000000e-01   6.2000000e-01   3.0960579e-01
  -5.2000000e-01   6.8000000e-01   3.0986366e-01
  -5.2000000e-01   7.4000000e-01   3.1014660e-01
  -5.2000000e-01   8.0000000e-01   3.1045496e-01
  -5.2000000e-01   8.6000000e-01   3.1078911e-01
  -5.2000000e-01   9.2000000e-01   3.1114947e-01
  -5.2000000e-01   9.8000000e-01   3.1153651e-01
  -4.6000000e-01  -1.0000000e+00   3.0944157e-01
  -4.6000000e-01  -9.4000000e-01   3.0905022e-01
  -4.6000000e-01  -8.8000000e-01   3.0868539e-01
  -4.6000000e-01  -8.2000000e-01   3.0834660e-01
  -4.6000000e-01  -7.6000000e-01   3.0803343e-01
  -4.6000000e-01  -7.0000000e-01   3.0774549e-01
  -4.6000000e-01  -6.4000000e-01   3.0748243e-01
  -4.6000000e-01  -5.8000000e-01   3.0724392e-01
  -4.6000000e-01  -5.2000000e-01   3.0702969e-01
  -4.6000000e-01  -4.6000000e-01   3.0683947e-01
  -4.6000000e-01  -4.0000000e-01   3.0667304e-01
  -4.6000000e-01  -3.4000000e-01   3.0653020e-01
  -4.6000000e-01  -2.8000000e-01   3.0641078e-01
  -4.6000000e-01  -2.2000000e-01   3.0631466e-01
  -4.6000000e-01  -1.6000000e-01   3.0624170e-01
  -4.6000000e-01  -1.0000000e-01   3.0619183e-01
  -4.6000000e-01  -4.0000000e-02   3.0616500e-01
  -4.6000000e-01   2.0000000e-02   3.0616117e-01
  -4.6000000e-01   8.0000000e-02   3.0618033e-01
  -4.6000000e-01   1.4000000e-01   3.0622252e-01
  -4.6000000e-01   2.0000000e-01   3.0628777e-01
  -4.6000000e-01   2.6000000e-01   3.0637616e-01
  -4.6000000e-01   3.2000000e-01   3.0648780e-01
  -4.6000000e-01   3.8000000e-01   3.0662281e-01
  -4.6000000e-01   4.4000000e-01   3.0678136e-01
  -4.6000000e-01   5.0000000e-01   3.0696363e-01
  -4.6000000e-01   5.6000000e-01   3.0716983e-01
  -4.6000000e-01   6.2000000e-01   3.0740021e-01
  -4.6000000e-01   6.8000000e-01   3.0765505e-01
  -4.6000000e-01   7.4000000e-01   3.0793466e-01
  -4.6000000e-01   8.0000000e-01   3.0823938e-01
  -4.6000000e-01   8.6000000e-01   3.0856958e-01
  -4.6000000e-01   9.2000000e-01   3.0892569e-01
  -4.6000000e-01   9.8000000e-01   3.0930814e-01
  -4.0000000e-01  -1.0000000e+00   3.0725581e-01
  -4.0000000e-01  -9.4000000e-01   3.0686903e-01
  -4.0000000e-01  -8.8000000e-01   3.0650844e-01
  -4.0000000e-01  -8.2000000e-01   3.0617360e-01
  -4.0000000e-01  -7.6000000e-01   3.0586407e-01
  -4.0000000e-01  -7.0000000e-01   3.0557947e-01
  -4.0000000e-01  -6.4000000e-01   3.0531946e-01
  -4.0000000e-01  -5.8000000e-01   3.0508372e-01
  -4.0000000e-01  -5.2000000e-01   3.0487196e-01
  -4.0000000e-01  -4.6000000e-01   3.0468394e-01
  -4.0000000e-01  -4.0000000e-01   3.0451943e-01
  -4.0000000e-01  -3.4000000e-01   3.0437824e-01
  -4.0000000e-01  -2.8000000e-01   3.0426020e-01
  -4.0000000e-01  -2.2000000e-01   3.0416518e-01
  -4.0000000e-01  -1.6000000e-01   3.0409307e-01
  -4.0000000e-01  -1.0000000e-01   3.0404378e-01
  -4.0000000e-01  -4.0000000e-02   3.0401725e-01
  -4.0000000e-01   2.0000000e-02   3.0401347e-01
  -4.0000000e-01   8.0000000e-02   3.0403241e-01
  -4.0000000e-01   1.4000000e-01   3.0407411e-01
  -4.0000000e-01   2.0000000e-01   3.0413860e-01
  -4.0000000e-01   2.6000000e-01   3.0422598e-01
  -4.0000000e-01   3.2000000e-01   3.0433633e-01
  -4.0000000e-01   3.8000000e-01   3.0446978e-01
  -4.0000000e-01   4.4000000e-01   3.0462650e-01
  -4.0000000e-01   5.0000000e-01   3.0480666e-01
  -4.0000000e-01   5.6000000e-01   3.0501048e-01
  -4.0000000e-01   6.2000000e-01   3.0523819e-01
  -4.0000000e-01   6.8000000e-01   3.0549008e-01
  -4.0000000e-01   7.4000000e-01   3.0576645e-01
  -4.0000000e-01   8.0000000e-01   3.0606763e-01
  -4.0000000e-01   8.6000000e-01   3.0639399e-01
  -4.0000000e-01   9.2000000e-01   3.0674595e-01
  -4.0000000e-01   9.8000000e-01   3.0712394e-01
  -3.4000000e-01  -1.0000000e+00   3.0511277e-01
  -3.4000000e-01  -9.4000000e-01   3.0473044e-01
  -3.4000000e-01  -8.8000000e-01   3.0437399e-01
  -3.4000000e-01  -8.2000000e-01   3.0404298e-01
  -3.4000000e-01  -7.6000000e-01   3.0373699e-01
  -3.4000000e-01  -7.0000000e-01   3.0345565e-01
  -3.4000000e-01  -6.4000000e-01   3.0319861e-01
  -3.4000000e-01  -5.8000000e-01   3.0296556e-01
  -3.4000000e-01  -5.2000000e-01   3.0275622e-01
  -3.4000000e-01  -4.6000000e-01   3.0257034e-01
  -3.4000000e-01  -4.0000000e-01   3.0240770e-01
  -3.4000000e-01  -3.4000000e-01   3.0226812e-01
  -3.4000000e-01  -2.8000000e-01   3.0215142e-01
  -3.4000000e-01  -2.2000000e-01   3.0205748e-01
  -3.4000000e-01  -1.6000000e-01   3.0198619e-01
  -3.4000000e-01  -1.0000000e-01   3.0193746e-01
  -3.4000000e-01  -4.0000000e-02   3.0191123e-01
  -3.4000000e-01   2.0000000e-02   3.0190749e-01
  -3.4000000e-01   8.0000000e-02   3.0192622e-01
  -3.4000000e-01   1.4000000e-01   3.0196744e-01
  -3.4000000e-01   2.0000000e-01   3.0203121e-01
  -3.4000000e-01   2.6000000e-01   3.0211759e-01
  -3.4000000e-01   3.2000000e-01   3.0222668e-01
  -3.4000000e-01   3.8000000e-01   3.0235862e-01
  -3.4000000e-01   4.4000000e-01   3.0251355e-01
  -3.4000000e-01   5.0000000e-01   3.0269166e-01
  -3.4000000e-01   5.6000000e-01   3.0289316e-01
  -3.4000000e-01   6.2000000e-01   3.0311827e-01
  -3.4000000e-01   6.8000000e-01   3.0336729e-01
  -3.4000000e-01   7.4000000e-01   3.0364049e-01
  -3.4000000e-01   8.0000000e-01   3.0393822e-01
  -3.4000000e-01   8.6000000e-01   3.0426085e-01
  -3.4000000e-01   9.2000000e-01   3.0460877e-01
  -3.4000000e-01   9.8000000e-01   3.0498242e-01
  -2.8000000e-01  -1.0000000e+00   3.0301104e-01
  -2.8000000e-01  -9.4000000e-01   3.0263304e-01
  -2.8000000e-01  -8.8000000e-01   3.0228062e-01
  -2.8000000e-01  -8.2000000e-01   3.0195335e-01
  -2.8000000e-01  -7.6000000e-01   3.0165082e-01
  -2.8000000e-01  -7.0000000e-01   3.0137264e-01
  -2.8000000e-01  -6.4000000e-01   3.0111849e-01
  -2.8000000e-01  -5.8000000e-01   3.0088806e-01
  -2.8000000e-01  -5.2000000e-01   3.0068107e-01
  -2.8000000e-01  -4.6000000e-01   3.0049728e-01
  -2.8000000e-01  -4.0000000e-01   3.0033647e-01
  -2.8000000e-01  -3.4000000e-01   3.0019845e-01
  -2.8000000e-01  -2.8000000e-01   3.0008306e-01
  -2.8000000e-01  -2.2000000e-01   2.9999018e-01
  -2.8000000e-01  -1.6000000e-01   2.9991968e-01
  -2.8000000e-01  -1.0000000e-01   2.9987149e-01
  -2.8000000e-01  -4.0000000e-02   2.9984557e-01
  -2.8000000e-01   2.0000000e-02   2.9984186e-01
  -2.8000000e-01   8.0000000e-02   2.9986038e-01
  -2.8000000e-01   1.4000000e-01   2.9990114e-01
  -2.8000000e-01   2.0000000e-01   2.9996419e-01
  -2.8000000e-01   2.6000000e-01   3.0004961e-01
  -2.8000000e-01   3.2000000e-01   3.0015748e-01
  -2.8000000e-01   3.8000000e-01   3.0028794e-01
  -2.8000000e-01   4.4000000e-01   3.0044113e-01
  -2.8000000e-01   5.0000000e-01   3.0061724e-01
  -2.8000000e-01   5.6000000e-01   3.0081647e-01
  -2.8000000e-01   6.2000000e-01   3.0103906e-01
  -2.8000000e-01   6.8000000e-01   3.0128527e-01
  -2.8000000e-01   7.4000000e-01   3.0155540e-01
  -2.8000000e-01   8.0000000e-01   3.0184978e-01
  -2.8000000e-01   8.6000000e-01   3.0216876e-01
  -2.8000000e-01   9.2000000e-01   3.0251275e-01
  -2.8000000e-01   9.8000000e-01   3.0288217e-01
  -2.2000000e-01  -1.0000000e+00   3.0094927e-01
  -2.2000000e-01  -9.4000000e-01   3.0057549e-01
  -2.2000000e-01  -8.8000000e-01   3.0022700e-01
  -2.2000000e-01  -8.2000000e-01   2.9990337e-01
  -2.2000000e-01  -7.6000000e-01   2.9960420e-01
  -2.2000000e-01  -7.0000000e-01   2.9932911e-01
  -2.2000000e-01  -6.4000000e-01   2.9907779e-01
  -2.2000000e-01  -5.8000000e-01   2.9884991e-01
  -2.2000000e-01  -5.2000000e-01   2.9864521e-01
  -2.2000000e-01  -4.6000000e-01   2.9846345e-01
  -2.2000000e-01  -4.0000000e-01   2.9830442e-01
  -2.2000000e-01  -3.4000000e-01   2.9816793e-01
  -2.2000000e-01  -2.8000000e-01   2.9805381e-01
  -2.2000000e-01  -2.2000000e-01   2.9796195e-01
  -2.2000000e-01  -1.6000000e-01   2.9789223e-01
  -2.2000000e-01  -1.0000000e-01   2.9784458e-01
  -2.2000000e-01  -4.0000000e-02   2.9781894e-01
  -2.2000000e-01   2.0000000e-02   2.9781527e-01
  -2.2000000e-01   8.0000000e-02   2.9783359e-01
  -2.2000000e-01   1.4000000e-01   2.9787390e-01
  -2.2000000e-01   2.0000000e-01   2.9793626e-01
  -2.2000000e-01   2.6000000e-01   2.9802073e-01
  -2.2000000e-01   3.2000000e-01   2.9812741e-01
  -2.2000000e-01   3.8000000e-01   2.9825643e-01
  -2.2000000e-01   4.4000000e-01   2.9840793e-01
  -2.2000000e-01   5.0000000e-01   2.9858209e-01
  -2.2000000e-01   5.6000000e-01   2.9877911e-01
  -2.2000000e-01   6.2000000e-01   2.9899923e-01
  -2.2000000e-01   6.8000000e-01   2.9924271e-01
  -2.2000000e-01   7.4000000e-01   2.9950984e-01
  -2.2000000e-01   8.0000000e-01   2.9980095e-01
  -2.2000000e-01   8.6000000e-01   3.0011638e-01
  -2.2000000e-01   9.2000000e-01   3.0045654e-01
  -2.2000000e-01   9.8000000e-01   3.0082184e-01
  -1.6000000e-01  -1.0000000e+00   2.9892617e-01
  -1.6000000e-01  -9.4000000e-01   2.9855650e-01
  -1.6000000e-01  -8.8000000e-01   2.9821184e-01
  -1.6000000e-01  -8.2000000e-01   2.9789176e-01
  -1.6000000e-01  -7.6000000e-01   2.9759587e-01
  -1.6000000e-01  -7.0000000e-01   2.9732380e-01
  -1.6000000e-01  -6.4000000e-01   2.9707522e-01
  -1.6000000e-01  -5.8000000e-01   2.9684983e-01
  -1.6000000e-01  -5.2000000e-01   2.9664737e-01
  -1.6000000e-01  -4.6000000e-01   2.9646759e-01
  -1.6000000e-01  -4.0000000e-01   2.9631029e-01
  -1.6000000e-01  -3.4000000e-01   2.9617529e-01
  -1.6000000e-01  -2.8000000e-01   2.9606242e-01
  -1.6000000e-01  -2.2000000e-01   2.9597156e-01
  -1.6000000e-01  -1.6000000e-01   2.9590260e-01
  -1.6000000e-01  -1.0000000e-01   2.9585546e-01
  -1.6000000e-01  -4.0000000e-02   2.9583010e-01
  -1.6000000e-01   2.0000000e-02   2.9582648e-01
  -1.6000000e-01   8.0000000e-02   2.9584459e-01
  -1.6000000e-01   1.4000000e-01   2.9588446e-01
  -1.6000000e-01   2.0000000e-01   2.9594614e-01
  -1.6000000e-01   2.6000000e-01   2.9602969e-01
  -1.6000000e-01   3.2000000e-01   2.9613521e-01
  -1.6000000e-01   3.8000000e-01   2.9626282e-01
  -1.6000000e-01   4.4000000e-01   2.9641267e-01
  -1.6000000e-01   5.0000000e-01   2.9658493e-01
  -1.6000000e-01   5.6000000e-01   2.9677981e-01
  -1.6000000e-01   6.2000000e-01   2.9699753e-01
  -1.6000000e-01   6.8000000e-01   2.9723834e-01
  -1.6000000e-01   7.4000000e-01   2.9750255e-01
  -1.6000000e-01   8.0000000e-01   2.9779046e-01
  -1.6000000e-01   8.6000000e-01   2.9810244e-01
  -1.6000000e-01   9.2000000e-01   2.9843886e-01
  -1.6000000e-01   9.8000000e-01   2.9880014e-01
  -1.0000000e-01  -1.0000000e+00   2.9694052e-01
  -1.0000000e-01  -9.4000000e-01   2.9657485e-01
  -1.0000000e-01  -8.8000000e-01   2.9623393e-01
  -1.0000000e-01  -8.2000000e-01   2.9591732e-01
  -1.0000000e-01  -7.6000000e-01   2.9562462e-01
  -1.0000000e-01  -7.0000000e-01   2.9535548e-01
  -1.0000000e-01  -6.4000000e-01   2.9510959e-01
  -1.0000000e-01  -5.8000000e-01   2.9488663e-01
  -1.0000000e-01  -5.2000000e-01   2.9468634e-01
  -1.0000000e-01  -4.6000000e-01   2.9450850e-01
  -1.0000000e-01  -4.0000000e-01   2.9435289e-01
  -1.0000000e-01  -3.4000000e-01   2.9421934e-01
  -1.0000000e-01  -2.8000000e-01   2.9410768e-01
  -1.0000000e-01  -2.2000000e-01   2.9401780e-01
  -1.0000000e-01  -1.6000000e-01   2.9394958e-01
  -1.0000000e-01  -1.0000000e-01   2.9390295e-01
  -1.0000000e-01  -4.0000000e-02   2.9387786e-01
  -1.0000000e-01   2.0000000e-02   2.9387427e-01
  -1.0000000e-01   8.0000000e-02   2.9389219e-01
  -1.0000000e-01   1.4000000e-01   2.9393164e-01
  -1.0000000e-01   2.0000000e-01   2.9399265e-01
  -1.0000000e-01   2.6000000e-01   2.9407531e-01
  -1.0000000e-01   3.2000000e-01   2.9417969e-01
  -1.0000000e-01   3.8000000e-01   2.9430593e-01
  -1.0000000e-01   4.4000000e-01   2.9445417e-01
  -1.0000000e-01   5.0000000e-01   2.9462458e-01
  -1.0000000e-01   5.6000000e-01   2.9481736e-01
  -1.0000000e-01   6.2000000e-01   2.9503273e-01
  -1.0000000e-01   6.8000000e-01   2.9527095e-01
  -1.0000000e-01   7.4000000e-01   2.9553231e-01
  -1.0000000e-01   8.0000000e-01   2.9581711e-01
  -1.0000000e-01   8.6000000e-01   2.9612571e-01
  -1.0000000e-01   9.2000000e-01   2.9645849e-01
  -1.0000000e-01   9.8000000e-01   2.9681585e-01
  -4.0000000e-02  -1.0000000e+00   2.9499113e-01
  -4.0000000e-02  -9.4000000e-01   2.9462938e-01
  -4.0000000e-02  -8.8000000e-01   2.9429210e-01
  -4.0000000e-02  -8.2000000e-01   2.9397886e-01
  -4.0000000e-02  -7.6000000e-01   2.9368929e-01
  -4.0000000e-02  -7.0000000e-01   2.9342302e-01
  -4.0000000e-02  -6.4000000e-01   2.9317973e-01
  -4.0000000e-02  -5.8000000e-01   2.9295914e-01
  -4.0000000e-02  -5.2000000e-01   2.9276099e-01
  -4.0000000e-02  -4.6000000e-01   2.9258503e-01
  -4.0000000e-02  -4.0000000e-01   2.9243108e-01
  -4.0000000e-02  -3.4000000e-01   2.9229894e-01
  -4.0000000e-02  -2.8000000e-01   2.9218846e-01
  -4.0000000e-02  -2.2000000e-01   2.9209953e-01
  -4.0000000e-02  -1.6000000e-01   2.9203203e-01
  -4.0000000e-02  -1.0000000e-01   2.9198590e-01
  -4.0000000e-02  -4.0000000e-02   2.9196107e-01
  -4.0000000e-02   2.0000000e-02   2.9195752e-01
  -4.0000000e-02   8.0000000e-02   2.9197525e-01
  -4.0000000e-02   1.4000000e-01   2.9201428e-01
  -4.0000000e-02   2.0000000e-01   2.9207465e-01
  -4.0000000e-02   2.6000000e-01   2.9215643e-01
  -4.0000000e-02   3.2000000e-01   2.9225971e-01
  -4.0000000e-02   3.8000000e-01   2.9238461e-01
  -4.0000000e-02   4.4000000e-01   2.9253128e-01
  -4.0000000e-02   5.0000000e-01   2.9269988e-01
  -4.0000000e-02   5.6000000e-01   2.9289061e-01
  -4.0000000e-02   6.2000000e-01   2.9310369e-01
  -4.0000000e-02   6.8000000e-01   2.9333938e-01
  -4.0000000e-02   7.4000000e-01   2.9359796e-01
  -4.0000000e-02   8.0000000e-01   2.9387973e-01
  -4.0000000e-02   8.6000000e-01   2.9418503e-01
  -4.0000000e-02   9.2000000e-01   2.9451425e-01
  -4.0000000e-02   9.8000000e-01   2.9486780e-01
   2.0000000e-02  -1.0000000e+00   2.9307689e-01
   2.0000000e-02  -9.4000000e-01   2.9271896e-01
   2.0000000e-02  -8.8000000e-01   2.9238523e-01
   2.0000000e-02  -8.2000000e-01   2.9207529e-01
   2.0000000e-02  -7.6000000e-01   2.9178876e-01
   2.0000000e-02  -7.0000000e-01   2.9152529e-01
   2.0000000e-02  -6.4000000e-01   2.9128456e-01
   2.0000000e-02  -5.8000000e-01   2.9106628e-01
   2.0000000e-02  -5.2000000e-01   2.9087020e-01
   2.0000000e-02  -4.6000000e-01   2.9069609e-01
   2.0000000e-02  -4.0000000e-01   2.9054374e-01
   2.0000000e-02  -3.4000000e-01   2.9041298e-01
   2.0000000e-02  -2.8000000e-01   2.9030367e-01
   2.0000000e-02  -2.2000000e-01   2.9021566e-01
   2.0000000e-02  -1.6000000e-01   2.9014887e-01
   2.0000000e-02  -1.0000000e-01   2.9010322e-01
   2.0000000e-02  -4.0000000e-02   2.9007865e-01
   2.0000000e-02   2.0000000e-02   2.9007514e-01
   2.0000000e-02   8.0000000e-02   2.9009269e-01
   2.0000000e-02   1.4000000e-01   2.9013131e-01
   2.0000000e-02   2.0000000e-01   2.9019104e-01
   2.0000000e-02   2.6000000e-01   2.9027197e-01
   2.0000000e-02   3.2000000e-01   2.9037417e-01
   2.0000000e-02   3.8000000e-01   2.9049777e-01
   2.0000000e-02   4.4000000e-01   2.9064290e-01
   2.0000000e-02   5.0000000e-01   2.9080973e-01
   2.0000000e-02   5.6000000e-01   2.9099847e-01
   2.0000000e-02   6.2000000e-01   2.9120932e-01
   2.0000000e-02   6.8000000e-01   2.9144253e-01
   2.0000000e-02   7.4000000e-01   2.9169839e-01
   2.0000000e-02   8.0000000e-01   2.9197720e-01
   2.0000000e-02   8.6000000e-01   2.9227929e-01
   2.0000000e-02   9.2000000e-01   2.9260505e-01
   2.0000000e-02   9.8000000e-01   2.9295486e-01
   8.0000000e-02  -1.0000000e+00   2.9119673e-01
   8.0000000e-02  -9.4000000e-01   2.9084252e-01
   8.0000000e-02  -8.8000000e-01   2.9051227e-01
   8.0000000e-02  -8.2000000e-01   2.9020555e-01
   8.0000000e-02  -7.6000000e-01   2.8992199e-01
   8.0000000e-02  -7.0000000e-01   2.8966125e-01
   8.0000000e-02  -6.4000000e-01   2.8942301e-01
   8.0000000e-02  -5.8000000e-01   2.8920699e-01
   8.0000000e-02  -5.2000000e-01   2.8901294e-01
   8.0000000e-02  -4.6000000e-01   2.8884062e-01
   8.0000000e-02  -4.0000000e-01   2.8868985e-01
   8.0000000e-02  -3.4000000e-01   2.8856044e-01
   8.0000000e-02  -2.8000000e-01   2.8845225e-01
   8.0000000e-02  -2.2000000e-01   2.8836515e-01
   8.0000000e-02  -1.6000000e-01   2.8829905e-01
   8.0000000e-02  -1.0000000e-01   2.8825386e-01
   8.0000000e-02  -4.0000000e-02   2.8822955e-01
   8.0000000e-02   2.0000000e-02   2.8822608e-01
   8.0000000e-02   8.0000000e-02   2.8824344e-01
   8.0000000e-02   1.4000000e-01   2.8828166e-01
   8.0000000e-02   2.0000000e-01   2.8834079e-01
   8.0000000e-02   2.6000000e-01   2.8842088e-01
   8.0000000e-02   3.2000000e-01   2.8852202e-01
   8.0000000e-02   3.8000000e-01   2.8864435e-01
   8.0000000e-02   4.4000000e-01   2.8878798e-01
   8.0000000e-02   5.0000000e-01   2.8895309e-01
   8.0000000e-02   5.6000000e-01   2.8913988e-01
   8.0000000e-02   6.2000000e-01   2.8934855e-01
   8.0000000e-02   6.8000000e-01   2.8957935e-01
   8.0000000e-02   7.4000000e-01   2.8983255e-01
   8.0000000e-02   8.0000000e-01   2.9010847e-01
   8.0000000e-02   8.6000000e-01   2.9040743e-01
   8.0000000e-02   9.2000000e-01   2.9072980e-01
   8.0000000e-02   9.8000000e-01   2.9107597e-01
   1.4000000e-01  -1.0000000e+00   2.8934962e-01
   1.4000000e-01  -9.4000000e-01   2.8899905e-01
   1.4000000e-01  -8.8000000e-01   2.8867218e-01
   1.4000000e-01  -8.2000000e-01   2.8836861e-01
   1.4000000e-01  -7.6000000e-01   2.8808795e-01
   1.4000000e-01  -7.0000000e-01   2.8782987e-01
   1.4000000e-01  -6.4000000e-01   2.8759407e-01
   1.4000000e-01  -5.8000000e-01   2.8738026e-01
   1.4000000e-01  -5.2000000e-01   2.8718818e-01
   1.4000000e-01  -4.6000000e-01   2.8701763e-01
   1.4000000e-01  -4.0000000e-01   2.8686839e-01
   1.4000000e-01  -3.4000000e-01   2.8674030e-01
   1.4000000e-01  -2.8000000e-01   2.8663321e-01
   1.4000000e-01  -2.2000000e-01   2.8654700e-01
   1.4000000e-01  -1.6000000e-01   2.8648157e-01
   1.4000000e-01  -1.0000000e-01   2.8643684e-01
   1.4000000e-01  -4.0000000e-02   2.8641278e-01
   1.4000000e-01   2.0000000e-02   2.8640934e-01
   1.4000000e-01   8.0000000e-02   2.8642653e-01
   1.4000000e-01   1.4000000e-01   2.8646436e-01
   1.4000000e-01   2.0000000e-01   2.8652288e-01
   1.4000000e-01   2.6000000e-01   2.8660216e-01
   1.4000000e-01   3.2000000e-01   2.8670228e-01
   1.4000000e-01   3.8000000e-01   2.8682335e-01
   1.4000000e-01   4.4000000e-01   2.8696552e-01
   1.4000000e-01   5.0000000e-01   2.8712895e-01
   1.4000000e-01   5.6000000e-01   2.8731383e-01
   1.4000000e-01   6.2000000e-01   2.8752037e-01
   1.4000000e-01   6.8000000e-01   2.8774881e-01
   1.4000000e-01   7.4000000e-01   2.8799943e-01
   1.4000000e-01   8.0000000e-01   2.8827253e-01
   1.4000000e-01   8.6000000e-01   2.8856842e-01
   1.4000000e-01   9.2000000e-01   2.8888748e-01
   1.4000000e-01   9.8000000e-01   2.8923011e-01
   2.0000000e-01  -1.0000000e+00   2.8753458e-01
   2.0000000e-01  -9.4000000e-01   2.8718757e-01
   2.0000000e-01  -8.8000000e-01   2.8686401e-01
   2.0000000e-01  -8.2000000e-01   2.8656350e-01
   2.0000000e-01  -7.6000000e-01   2.8628568e-01
   2.0000000e-01  -7.0000000e-01   2.8603021e-01
   2.0000000e-01  -6.4000000e-01   2.8579678e-01
   2.0000000e-01  -5.8000000e-01   2.8558512e-01
   2.0000000e-01  -5.2000000e-01   2.8539499e-01
   2.0000000e-01  -4.6000000e-01   2.8522614e-01
   2.0000000e-01  -4.0000000e-01   2.8507841e-01
   2.0000000e-01  -3.4000000e-01   2.8495160e-01
   2.0000000e-01  -2.8000000e-01   2.8484559e-01
   2.0000000e-01  -2.2000000e-01   2.8476024e-01
   2.0000000e-01  -1.6000000e-01   2.8469547e-01
   2.0000000e-01  -1.0000000e-01   2.8465120e-01
   2.0000000e-01  -4.0000000e-02   2.8462737e-01
   2.0000000e-01   2.0000000e-02   2.8462397e-01
   2.0000000e-01   8.0000000e-02   2.8464098e-01
   2.0000000e-01   1.4000000e-01   2.8467844e-01
   2.0000000e-01   2.0000000e-01   2.8473637e-01
   2.0000000e-01   2.6000000e-01   2.8481485e-01
   2.0000000e-01   3.2000000e-01   2.8491396e-01
   2.0000000e-01   3.8000000e-01   2.8503382e-01
   2.0000000e-01   4.4000000e-01   2.8517456e-01
   2.0000000e-01   5.0000000e-01   2.8533635e-01
   2.0000000e-01   5.6000000e-01   2.8551936e-01
   2.0000000e-01   6.2000000e-01   2.8572382e-01
   2.0000000e-01   6.8000000e-01   2.8594996e-01
   2.0000000e-01   7.4000000e-01   2.8619805e-01
   2.0000000e-01   8.0000000e-01   2.8646839e-01
   2.0000000e-01   8.6000000e-01   2.8676129e-01
   2.0000000e-01   9.2000000e-01   2.8707713e-01
   2.0000000e-01   9.8000000e-01   2.8741628e-01
   2.6000000e-01  -1.0000000e+00   2.8575067e-01
   2.6000000e-01  -9.4000000e-01   2.8540712e-01
   2.6000000e-01  -8.8000000e-01   2.8508680e-01
   2.6000000e-01  -8.2000000e-01   2.8478929e-01
   2.6000000e-01  -7.6000000e-01   2.8451424e-01
   2.6000000e-01  -7.0000000e-01   2.8426132e-01
   2.6000000e-01  -6.4000000e-01   2.8403022e-01
   2.6000000e-01  -5.8000000e-01   2.8382066e-01
   2.6000000e-01  -5.2000000e-01   2.8363242e-01
   2.6000000e-01  -4.6000000e-01   2.8346525e-01
   2.6000000e-01  -4.0000000e-01   2.8331898e-01
   2.6000000e-01  -3.4000000e-01   2.8319344e-01
   2.6000000e-01  -2.8000000e-01   2.8308847e-01
   2.6000000e-01  -2.2000000e-01   2.8300397e-01
   2.6000000e-01  -1.6000000e-01   2.8293984e-01
   2.6000000e-01  -1.0000000e-01   2.8289601e-01
   2.6000000e-01  -4.0000000e-02   2.8287242e-01
   2.6000000e-01   2.0000000e-02   2.8286905e-01
   2.6000000e-01   8.0000000e-02   2.8288590e-01
   2.6000000e-01   1.4000000e-01   2.8292298e-01
   2.6000000e-01   2.0000000e-01   2.8298034e-01
   2.6000000e-01   2.6000000e-01   2.8305804e-01
   2.6000000e-01   3.2000000e-01   2.8315617e-01
   2.6000000e-01   3.8000000e-01   2.8327484e-01
   2.6000000e-01   4.4000000e-01   2.8341418e-01
   2.6000000e-01   5.0000000e-01   2.8357436e-01
   2.6000000e-01   5.6000000e-01   2.8375556e-01
   2.6000000e-01   6.2000000e-01   2.8395798e-01
   2.6000000e-01   6.8000000e-01   2.8418187e-01
   2.6000000e-01   7.4000000e-01   2.8442749e-01
   2.6000000e-01   8.0000000e-01   2.8469513e-01
   2.6000000e-01   8.6000000e-01   2.8498511e-01
   2.6000000e-01   9.2000000e-01   2.8529779e-01
   2.6000000e-01   9.8000000e-01   2.8563355e-01
   3.2000000e-01  -1.0000000e+00   2.8399698e-01
   3.2000000e-01  -9.4000000e-01   2.8365683e-01
   3.2000000e-01  -8.8000000e-01   2.8333967e-01
   3.2000000e-01  -8.2000000e-01   2.8304509e-01
   3.2000000e-01  -7.6000000e-01   2.8277275e-01
   3.2000000e-01  -7.0000000e-01   2.8252232e-01
   3.2000000e-01  -6.4000000e-01   2.8229349e-01
   3.2000000e-01  -5.8000000e-01   2.8208599e-01
   3.2000000e-01  -5.2000000e-01   2.8189959e-01
   3.2000000e-01  -4.6000000e-01   2.8173407e-01
   3.2000000e-01  -4.0000000e-01   2.8158923e-01
   3.2000000e-01  -3.4000000e-01   2.8146492e-01
   3.2000000e-01  -2.8000000e-01   2.8136098e-01
   3.2000000e-01  -2.2000000e-01   2.8127731e-01
   3.2000000e-01  -1.6000000e-01   2.8121381e-01
   3.2000000e-01  -1.0000000e-01   2.8117040e-01
   3.2000000e-01  -4.0000000e-02   2.8114704e-01
   3.2000000e-01   2.0000000e-02   2.8114370e-01
   3.2000000e-01   8.0000000e-02   2.8116039e-01
   3.2000000e-01   1.4000000e-01   2.8119711e-01
   3.2000000e-01   2.0000000e-01   2.8125390e-01
   3.2000000e-01   2.6000000e-01   2.8133084e-01
   3.2000000e-01   3.2000000e-01   2.8142801e-01
   3.2000000e-01   3.8000000e-01   2.8154552e-01
   3.2000000e-01   4.4000000e-01   2.8168350e-01
   3.2000000e-01   5.0000000e-01   2.8184211e-01
   3.2000000e-01   5.6000000e-01   2.8202153e-01
   3.2000000e-01   6.2000000e-01   2.8222196e-01
   3.2000000e-01   6.8000000e-01   2.8244365e-01
   3.2000000e-01   7.4000000e-01   2.8268686e-01
   3.2000000e-01   8.0000000e-01   2.8295186e-01
   3.2000000e-01   8.6000000e-01   2.8323898e-01
   3.2000000e-01   9.2000000e-01   2.8354858e-01
   3.2000000e-01   9.8000000e-01   2.8388102e-01
   3.8000000e-01  -1.0000000e+00   2.8227265e-01
   3.8000000e-01  -9.4000000e-01   2.8193582e-01
   3.8000000e-01  -8.8000000e-01   2.8162175e-01
   3.8000000e-01  -8.2000000e-01   2.8133004e-01
   3.8000000e-01  -7.6000000e-01   2.8106035e-01
   3.8000000e-01  -7.0000000e-01   2.8081235e-01
   3.8000000e-01  -6.4000000e-01   2.8058574e-01
   3.8000000e-01  -5.8000000e-01   2.8038026e-01
   3.8000000e-01  -5.2000000e-01   2.8019566e-01
   3.8000000e-01  -4.6000000e-01   2.8003174e-01
   3.8000000e-01  -4.0000000e-01   2.7988831e-01
   3.8000000e-01  -3.4000000e-01   2.7976520e-01
   3.8000000e-01  -2.8000000e-01   2.7966227e-01
   3.8000000e-01  -2.2000000e-01   2.7957941e-01
   3.8000000e-01  -1.6000000e-01   2.7951652e-01
   3.8000000e-01  -1.0000000e-01   2.7947353e-01
   3.8000000e-01  -4.0000000e-02   2.7945040e-01
   3.8000000e-01   2.0000000e-02   2.7944709e-01
   3.8000000e-01   8.0000000e-02   2.7946361e-01
   3.8000000e-01   1.4000000e-01   2.7949998e-01
   3.8000000e-01   2.0000000e-01   2.7955623e-01
   3.8000000e-01   2.6000000e-01   2.7963242e-01
   3.8000000e-01   3.2000000e-01   2.7972865e-01
   3.8000000e-01   3.8000000e-01   2.7984502e-01
   3.8000000e-01   4.4000000e-01   2.7998166e-01
   3.8000000e-01   5.0000000e-01   2.8013874e-01
   3.8000000e-01   5.6000000e-01   2.8031642e-01
   3.8000000e-01   6.2000000e-01   2.8051491e-01
   3.8000000e-01   6.8000000e-01   2.8073445e-01
   3.8000000e-01   7.4000000e-01   2.8097529e-01
   3.8000000e-01   8.0000000e-01   2.8123772e-01
   3.8000000e-01   8.6000000e-01   2.8152205e-01
   3.8000000e-01   9.2000000e-01   2.8182862e-01
   3.8000000e-01   9.8000000e-01   2.8215782e-01
   4.4000000e-01  -1.0000000e+00   2.8057685e-01
   4.4000000e-01  -9.4000000e-01   2.8024327e-01
   4.4000000e-01  -8.8000000e-01   2.7993222e-01
   4.4000000e-01  -8.2000000e-01   2.7964332e-01
   4.4000000e-01  -7.6000000e-01   2.7937622e-01
   4.4000000e-01  -7.0000000e-01   2.7913059e-01
   4.4000000e-01  -6.4000000e-01   2.7890616e-01
   4.4000000e-01  -5.8000000e-01   2.7870264e-01
   4.4000000e-01  -5.2000000e-01   2.7851982e-01
   4.4000000e-01  -4.6000000e-01   2.7835747e-01
   4.4000000e-01  -4.0000000e-01   2.7821540e-01
   4.4000000e-01  -3.4000000e-01   2.7809347e-01
   4.4000000e-01  -2.8000000e-01   2.7799152e-01
   4.4000000e-01  -2.2000000e-01   2.7790945e-01
   4.4000000e-01  -1.6000000e-01   2.7784716e-01
   4.4000000e-01  -1.0000000e-01   2.7780459e-01
   4.4000000e-01  -4.0000000e-02   2.7778168e-01
   4.4000000e-01   2.0000000e-02   2.7777840e-01
   4.4000000e-01   8.0000000e-02   2.7779477e-01
   4.4000000e-01   1.4000000e-01   2.7783078e-01
   4.4000000e-01   2.0000000e-01   2.7788650e-01
   4.4000000e-01   2.6000000e-01   2.7796196e-01
   4.4000000e-01   3.2000000e-01   2.7805727e-01
   4.4000000e-01   3.8000000e-01   2.7817253e-01
   4.4000000e-01   4.4000000e-01   2.7830787e-01
   4.4000000e-01   5.0000000e-01   2.7846344e-01
   4.4000000e-01   5.6000000e-01   2.7863942e-01
   4.4000000e-01   6.2000000e-01   2.7883601e-01
   4.4000000e-01   6.8000000e-01   2.7905344e-01
   4.4000000e-01   7.4000000e-01   2.7929197e-01
   4.4000000e-01   8.0000000e-01   2.7955188e-01
   4.4000000e-01   8.6000000e-01   2.7983348e-01
   4.4000000e-01   9.2000000e-01   2.8013710e-01
   4.4000000e-01   9.8000000e-01   2.8046313e-01
   5.0000000e-01  -1.0000000e+00   2.7890879e-01
   5.0000000e-01  -9.4000000e-01   2.7857838e-01
   5.0000000e-01  -8.8000000e-01   2.7827029e-01
   5.0000000e-01  -8.2000000e-01   2.7798413e-01
   5.0000000e-01  -7.6000000e-01   2.7771957e-01
   5.0000000e-01  -7.0000000e-01   2.7747627e-01
   5.0000000e-01  -6.4000000e-01   2.7725396e-01
   5.0000000e-01  -5.8000000e-01   2.7705237e-01
   5.0000000e-01  -5.2000000e-01   2.7687128e-01
   5.0000000e-01  -4.6000000e-01   2.7671046e-01
   5.0000000e-01  -4.0000000e-01   2.7656974e-01
   5.0000000e-01  -3.4000000e-01   2.7644896e-01
   5.0000000e-01  -2.8000000e-01   2.7634797e-01
   5.0000000e-01  -2.2000000e-01   2.7626668e-01
   5.0000000e-01  -1.6000000e-01   2.7620497e-01
   5.0000000e-01  -1.0000000e-01   2.7616280e-01
   5.0000000e-01  -4.0000000e-02   2.7614010e-01
   5.0000000e-01   2.0000000e-02   2.7613686e-01
   5.0000000e-01   8.0000000e-02   2.7615307e-01
   5.0000000e-01   1.4000000e-01   2.7618875e-01
   5.0000000e-01   2.0000000e-01   2.7624394e-01
   5.0000000e-01   2.6000000e-01   2.7631869e-01
   5.0000000e-01   3.2000000e-01   2.7641310e-01
   5.0000000e-01   3.8000000e-01   2.7652727e-01
   5.0000000e-01   4.4000000e-01   2.7666133e-01
   5.0000000e-01   5.0000000e-01   2.7681543e-01
   5.0000000e-01   5.6000000e-01   2.7698974e-01
   5.0000000e-01   6.2000000e-01   2.7718447e-01
   5.0000000e-01   6.8000000e-01   2.7739985e-01
   5.0000000e-01   7.4000000e-01   2.7763612e-01
   5.0000000e-01   8.0000000e-01   2.7789356e-01
   5.0000000e-01   8.6000000e-01   2.7817248e-01
   5.0000000e-01   9.2000000e-01   2.7847323e-01
   5.0000000e-01   9.8000000e-01   2.7879615e-01
   5.6000000e-01  -1.0000000e+00   2.7726770e-01
   5.6000000e-01  -9.4000000e-01   2.7694040e-01
   5.6000000e-01  -8.8000000e-01   2.7663520e-01
   5.6000000e-01  -8.2000000e-01   2.7635172e-01
   5.6000000e-01  -7.6000000e-01   2.7608964e-01
   5.6000000e-01  -7.0000000e-01   2.7584862e-01
   5.6000000e-01  -6.4000000e-01   2.7562839e-01
   5.6000000e-01  -5.8000000e-01   2.7542869e-01
   5.6000000e-01  -5.2000000e-01   2.7524928e-01
   5.6000000e-01  -4.6000000e-01   2.7508997e-01
   5.6000000e-01  -4.0000000e-01   2.7495056e-01
   5.6000000e-01  -3.4000000e-01   2.7483091e-01
   5.6000000e-01  -2.8000000e-01   2.7473086e-01
   5.6000000e-01  -2.2000000e-01   2.7465033e-01
   5.6000000e-01  -1.6000000e-01   2.7458920e-01
   5.6000000e-01  -1.0000000e-01   2.7454742e-01
   5.6000000e-01  -4.0000000e-02   2.7452493e-01
   5.6000000e-01   2.0000000e-02   2.7452172e-01
   5.6000000e-01   8.0000000e-02   2.7453778e-01
   5.6000000e-01   1.4000000e-01   2.7457313e-01
   5.6000000e-01   2.0000000e-01   2.7462780e-01
   5.6000000e-01   2.6000000e-01   2.7470186e-01
   5.6000000e-01   3.2000000e-01   2.7479539e-01
   5.6000000e-01   3.8000000e-01   2.7490849e-01
   5.6000000e-01   4.4000000e-01   2.7504130e-01
   5.6000000e-01   5.0000000e-01   2.7519396e-01
   5.6000000e-01   5.6000000e-01   2.7536664e-01
   5.6000000e-01   6.2000000e-01   2.7555955e-01
   5.6000000e-01   6.8000000e-01   2.7577291e-01
   5.6000000e-01   7.4000000e-01   2.7600697e-01
   5.6000000e-01   8.0000000e-01   2.7626200e-01
   5.6000000e-01   8.6000000e-01   2.7653831e-01
   5.6000000e-01   9.2000000e-01   2.7683623e-01
   5.6000000e-01   9.8000000e-01   2.7715612e-01
   6.2000000e-01  -1.0000000e+00   2.7565284e-01
   6.2000000e-01  -9.4000000e-01   2.7532858e-01
   6.2000000e-01  -8.8000000e-01   2.7502621e-01
   6.2000000e-01  -8.2000000e-01   2.7474536e-01
   6.2000000e-01  -7.6000000e-01   2.7448570e-01
   6.2000000e-01  -7.0000000e-01   2.7424692e-01
   6.2000000e-01  -6.4000000e-01   2.7402872e-01
   6.2000000e-01  -5.8000000e-01   2.7383087e-01
   6.2000000e-01  -5.2000000e-01   2.7365312e-01
   6.2000000e-01  -4.6000000e-01   2.7349528e-01
   6.2000000e-01  -4.0000000e-01   2.7335716e-01
   6.2000000e-01  -3.4000000e-01   2.7323860e-01
   6.2000000e-01  -2.8000000e-01   2.7313948e-01
   6.2000000e-01  -2.2000000e-01   2.7305969e-01
   6.2000000e-01  -1.6000000e-01   2.7299912e-01
   6.2000000e-01  -1.0000000e-01   2.7295773e-01
   6.2000000e-01  -4.0000000e-02   2.7293545e-01
   6.2000000e-01   2.0000000e-02   2.7293227e-01
   6.2000000e-01   8.0000000e-02   2.7294818e-01
   6.2000000e-01   1.4000000e-01   2.7298320e-01
   6.2000000e-01   2.0000000e-01   2.7303737e-01
   6.2000000e-01   2.6000000e-01   2.7311074e-01
   6.2000000e-01   3.2000000e-01   2.7320341e-01
   6.2000000e-01   3.8000000e-01   2.7331547e-01
   6.2000000e-01   4.4000000e-01   2.7344705e-01
   6.2000000e-01   5.0000000e-01   2.7359830e-01
   6.2000000e-01   5.6000000e-01   2.7376940e-01
   6.2000000e-01   6.2000000e-01   2.7396052e-01
   6.2000000e-01   6.8000000e-01   2.7417191e-01
   6.2000000e-01   7.4000000e-01   2.7440380e-01
   6.2000000e-01   8.0000000e-01   2.7465647e-01
   6.2000000e-01   8.6000000e-01   2.7493022e-01
   6.2000000e-01   9.2000000e-01   2.7522537e-01
   6.2000000e-01   9.8000000e-01   2.7554229e-01
   6.8000000e-01  -1.0000000e+00   2.7406350e-01
   6.8000000e-01  -9.4000000e-01   2.7374222e-01
   6.8000000e-01  -8.8000000e-01   2.7344262e-01
   6.8000000e-01  -8.2000000e-01   2.7316435e-01
   6.8000000e-01  -7.6000000e-01   2.7290707e-01
   6.8000000e-01  -7.0000000e-01   2.7267047e-01
   6.8000000e-01  -6.4000000e-01   2.7245427e-01
   6.8000000e-01  -5.8000000e-01   2.7225822e-01
   6.8000000e-01  -5.2000000e-01   2.7208209e-01
   6.8000000e-01  -4.6000000e-01   2.7192569e-01
   6.8000000e-01  -4.0000000e-01   2.7178883e-01
   6.8000000e-01  -3.4000000e-01   2.7167135e-01
   6.8000000e-01  -2.8000000e-01   2.7157314e-01
   6.8000000e-01  -2.2000000e-01   2.7149407e-01
   6.8000000e-01  -1.6000000e-01   2.7143406e-01
   6.8000000e-01  -1.0000000e-01   2.7139304e-01
   6.8000000e-01  -4.0000000e-02   2.7137096e-01
   6.8000000e-01   2.0000000e-02   2.7136781e-01
   6.8000000e-01   8.0000000e-02   2.7138358e-01
   6.8000000e-01   1.4000000e-01   2.7141828e-01
   6.8000000e-01   2.0000000e-01   2.7147195e-01
   6.8000000e-01   2.6000000e-01   2.7154466e-01
   6.8000000e-01   3.2000000e-01   2.7163648e-01
   6.8000000e-01   3.8000000e-01   2.7174752e-01
   6.8000000e-01   4.4000000e-01   2.7187790e-01
   6.8000000e-01   5.0000000e-01   2.7202778e-01
   6.8000000e-01   5.6000000e-01   2.7219731e-01
   6.8000000e-01   6.2000000e-01   2.7238669e-01
   6.8000000e-01   6.8000000e-01   2.7259615e-01
   6.8000000e-01   7.4000000e-01   2.7282592e-01
   6.8000000e-01   8.0000000e-01   2.7307627e-01
   6.8000000e-01   8.6000000e-01   2.7334751e-01
   6.8000000e-01   9.2000000e-01   2.7363996e-01
   6.8000000e-01   9.8000000e-01   2.7395397e-01
   7.4000000e-01  -1.0000000e+00   2.7249901e-01
   7.4000000e-01  -9.4000000e-01   2.7218064e-01
   7.4000000e-01  -8.8000000e-01   2.7188376e-01
   7.4000000e-01  -8.2000000e-01   2.7160801e-01
   7.4000000e-01  -7.6000000e-01   2.7135306e-01
   7.4000000e-01  -7.0000000e-01   2.7111859e-01
   7.4000000e-01  -6.4000000e-01   2.7090435e-01
   7.4000000e-01  -5.8000000e-01   2.7071007e-01
   7.4000000e-01  -5.2000000e-01   2.7053553e-01
   7.4000000e-01  -4.6000000e-01   2.7038054e-01
   7.4000000e-01  -4.0000000e-01   2.7024491e-01
   7.4000000e-01  -3.4000000e-01   2.7012850e-01
   7.4000000e-01  -2.8000000e-01   2.7003117e-01
   7.4000000e-01  -2.2000000e-01   2.6995281e-01
   7.4000000e-01  -1.6000000e-01   2.6989334e-01
   7.4000000e-01  -1.0000000e-01   2.6985268e-01
   7.4000000e-01  -4.0000000e-02   2.6983081e-01
   7.4000000e-01   2.0000000e-02   2.6982768e-01
   7.4000000e-01   8.0000000e-02   2.6984331e-01
   7.4000000e-01   1.4000000e-01   2.6987770e-01
   7.4000000e-01   2.0000000e-01   2.6993089e-01
   7.4000000e-01   2.6000000e-01   2.7000294e-01
   7.4000000e-01   3.2000000e-01   2.7009394e-01
   7.4000000e-01   3.8000000e-01   2.7020398e-01
   7.4000000e-01   4.4000000e-01   2.7033319e-01
   7.4000000e-01   5.0000000e-01   2.7048171e-01
   7.4000000e-01   5.6000000e-01   2.7064971e-01
   7.4000000e-01   6.2000000e-01   2.7083738e-01
   7.4000000e-01   6.8000000e-01   2.7104495e-01
   7.4000000e-01   7.4000000e-01   2.7127264e-01
   7.4000000e-01   8.0000000e-01   2.7152073e-01
   7.4000000e-01   8.6000000e-01   2.7178952e-01
   7.4000000e-01   9.2000000e-01   2.7207931e-01
   7.4000000e-01   9.8000000e-01   2.7239048e-01
   8.0000000e-01  -1.0000000e+00   2.7095871e-01
   8.0000000e-01  -9.4000000e-01   2.7064320e-01
   8.0000000e-01  -8.8000000e-01   2.7034898e-01
   8.0000000e-01  -8.2000000e-01   2.7007570e-01
   8.0000000e-01  -7.6000000e-01   2.6982302e-01
   8.0000000e-01  -7.0000000e-01   2.6959066e-01
   8.0000000e-01  -6.4000000e-01   2.6937832e-01
   8.0000000e-01  -5.8000000e-01   2.6918578e-01
   8.0000000e-01  -5.2000000e-01   2.6901280e-01
   8.0000000e-01  -4.6000000e-01   2.6885919e-01
   8.0000000e-01  -4.0000000e-01   2.6872477e-01
   8.0000000e-01  -3.4000000e-01   2.6860939e-01
   8.0000000e-01  -2.8000000e-01   2.6851292e-01
   8.0000000e-01  -2.2000000e-01   2.6843526e-01
   8.0000000e-01  -1.6000000e-01   2.6837632e-01
   8.0000000e-01  -1.0000000e-01   2.6833603e-01
   8.0000000e-01  -4.0000000e-02   2.6831435e-01
   8.0000000e-01   2.0000000e-02   2.6831125e-01
   8.0000000e-01   8.0000000e-02   2.6832674e-01
   8.0000000e-01   1.4000000e-01   2.6836082e-01
   8.0000000e-01   2.0000000e-01   2.6841354e-01
   8.0000000e-01   2.6000000e-01   2.6848495e-01
   8.0000000e-01   3.2000000e-01   2.6857514e-01
   8.0000000e-01   3.8000000e-01   2.6868420e-01
   8.0000000e-01   4.4000000e-01   2.6881225e-01
   8.0000000e-01   5.0000000e-01   2.6895945e-01
   8.0000000e-01   5.6000000e-01   2.6912595e-01
   8.0000000e-01   6.2000000e-01   2.6931195e-01
   8.0000000e-01   6.8000000e-01   2.6951767e-01
   8.0000000e-01   7.4000000e-01   2.6974333e-01
   8.0000000e-01   8.0000000e-01   2.6998920e-01
   8.0000000e-01   8.6000000e-01   2.7025558e-01
   8.0000000e-01   9.2000000e-01   2.7054278e-01
   8.0000000e-01   9.8000000e-01   2.7085115e-01
   8.6000000e-01  -1.0000000e+00   2.6944197e-01
   8.6000000e-01  -9.4000000e-01   2.6912926e-01
   8.6000000e-01  -8.8000000e-01   2.6883765e-01
   8.6000000e-01  -8.2000000e-01   2.6856678e-01
   8.6000000e-01  -7.6000000e-01   2.6831634e-01
   8.6000000e-01  -7.0000000e-01   2.6808603e-01
   8.6000000e-01  -6.4000000e-01   2.6787557e-01
   8.6000000e-01  -5.8000000e-01   2.6768472e-01
   8.6000000e-01  -5.2000000e-01   2.6751327e-01
   8.6000000e-01  -4.6000000e-01   2.6736101e-01
   8.6000000e-01  -4.0000000e-01   2.6722778e-01
   8.6000000e-01  -3.4000000e-01   2.6711341e-01
   8.6000000e-01  -2.8000000e-01   2.6701780e-01
   8.6000000e-01  -2.2000000e-01   2.6694082e-01
   8.6000000e-01  -1.6000000e-01   2.6688240e-01
   8.6000000e-01  -1.0000000e-01   2.6684246e-01
   8.6000000e-01  -4.0000000e-02   2.6682097e-01
   8.6000000e-01   2.0000000e-02   2.6681790e-01
   8.6000000e-01   8.0000000e-02   2.6683325e-01
   8.6000000e-01   1.4000000e-01   2.6686703e-01
   8.6000000e-01   2.0000000e-01   2.6691929e-01
   8.6000000e-01   2.6000000e-01   2.6699007e-01
   8.6000000e-01   3.2000000e-01   2.6707947e-01
   8.6000000e-01   3.8000000e-01   2.6718756e-01
   8.6000000e-01   4.4000000e-01   2.6731449e-01
   8.6000000e-01   5.0000000e-01   2.6746039e-01
   8.6000000e-01   5.6000000e-01   2.6762543e-01
   8.6000000e-01   6.2000000e-01   2.6780979e-01
   8.6000000e-01   6.8000000e-01   2.6801368e-01
   8.6000000e-01   7.4000000e-01   2.6823735e-01
   8.6000000e-01   8.0000000e-01   2.6848105e-01
   8.6000000e-01   8.6000000e-01   2.6874507e-01
   8.6000000e-01   9.2000000e-01   2.6902973e-01
   8.6000000e-01   9.8000000e-01   2.6933537e-01
   9.2000000e-01  -1.0000000e+00   2.6794819e-01
   9.2000000e-01  -9.4000000e-01   2.6763822e-01
   9.2000000e-01  -8.8000000e-01   2.6734916e-01
   9.2000000e-01  -8.2000000e-01   2.6708067e-01
   9.2000000e-01  -7.6000000e-01   2.6683241e-01
   9.2000000e-01  -7.0000000e-01   2.6660411e-01
   9.2000000e-01  -6.4000000e-01   2.6639549e-01
   9.2000000e-01  -5.8000000e-01   2.6620631e-01
   9.2000000e-01  -5.2000000e-01   2.6603635e-01
   9.2000000e-01  -4.6000000e-01   2.6588542e-01
   9.2000000e-01  -4.0000000e-01   2.6575335e-01
   9.2000000e-01  -3.4000000e-01   2.6563998e-01
   9.2000000e-01  -2.8000000e-01   2.6554520e-01
   9.2000000e-01  -2.2000000e-01   2.6546889e-01
   9.2000000e-01  -1.6000000e-01   2.6541097e-01
   9.2000000e-01  -1.0000000e-01   2.6537139e-01
   9.2000000e-01  -4.0000000e-02   2.6535008e-01
   9.2000000e-01   2.0000000e-02   2.6534704e-01
   9.2000000e-01   8.0000000e-02   2.6536226e-01
   9.2000000e-01   1.4000000e-01   2.6539574e-01
   9.2000000e-01   2.0000000e-01   2.6544754e-01
   9.2000000e-01   2.6000000e-01   2.6551771e-01
   9.2000000e-01   3.2000000e-01   2.6560633e-01
   9.2000000e-01   3.8000000e-01   2.6571348e-01
   9.2000000e-01   4.4000000e-01   2.6583931e-01
   9.2000000e-01   5.0000000e-01   2.6598394e-01
   9.2000000e-01   5.6000000e-01   2.6614753e-01
   9.2000000e-01   6.2000000e-01   2.6633028e-01
   9.2000000e-01   6.8000000e-01   2.6653240e-01
   9.2000000e-01   7.4000000e-01   2.6675411e-01
   9.2000000e-01   8.0000000e-01   2.6699568e-01
   9.2000000e-01   8.6000000e-01   2.6725739e-01
   9.2000000e-01   9.2000000e-01   2.6753956e-01
   9.2000000e-01   9.8000000e-01   2.6784252e-01
   9.8000000e-01  -1.0000000e+00   2.6647677e-01
   9.8000000e-01  -9.4000000e-01   2.6616949e-01
   9.8000000e-01  -8.8000000e-01   2.6588293e-01
   9.8000000e-01  -8.2000000e-01   2.6561676e-01
   9.8000000e-01  -7.6000000e-01   2.6537066e-01
   9.8000000e-01  -7.0000000e-01   2.6514433e-01
   9.8000000e-01  -6.4000000e-01   2.6493751e-01
   9.8000000e-01  -5.8000000e-01   2.6474996e-01
   9.8000000e-01  -5.2000000e-01   2.6458147e-01
   9.8000000e-01  -4.6000000e-01   2.6443184e-01
   9.8000000e-01  -4.0000000e-01   2.6430090e-01
   9.8000000e-01  -3.4000000e-01   2.6418851e-01
   9.8000000e-01  -2.8000000e-01   2.6409455e-01
   9.8000000e-01  -2.2000000e-01   2.6401890e-01
   9.8000000e-01  -1.6000000e-01   2.6396148e-01
   9.8000000e-01  -1.0000000e-01   2.6392223e-01
   9.8000000e-01  -4.0000000e-02   2.6390111e-01
   9.8000000e-01   2.0000000e-02   2.6389810e-01
   9.8000000e-01   8.0000000e-02   2.6391318e-01
   9.8000000e-01   1.4000000e-01   2.6394638e-01
   9.8000000e-01   2.0000000e-01   2.6399773e-01
   9.8000000e-01   2.6000000e-01   2.6406730e-01
   9.8000000e-01   3.2000000e-01   2.6415515e-01
   9.8000000e-01   3.8000000e-01   2.6426139e-01
   9.8000000e-01   4.4000000e-01   2.6438612e-01
   9.8000000e-01   5.0000000e-01   2.6452951e-01
   9.8000000e-01   5.6000000e-01   2.6469169e-01
   9.8000000e-01   6.2000000e-01   2.6487287e-01
   9.8000000e-01   6.8000000e-01   2.6507324e-01
   9.8000000e-01   7.4000000e-01   2.6529303e-01
   9.8000000e-01   8.0000000e-01   2.6553251e-01
   9.8000000e-01   8.6000000e-01   2.6579196e-01
   9.8000000e-01   9.2000000e-01   2.6607168e-01
   9.8000000e-01   9.8000000e-01   2.6637202e-01


==> P1.dat <==
   0.0000000e+00  -1.0000000e+00   0.0000000e+00
   0.0000000e+00  -9.4000000e-01   0.0000000e+00
   0.0000000e+00  -8.8000000e-01   0.0000000e+00
   0.0000000e+00  -8.2000000e-01   0.0000000e+00
   0.0000000e+00  -7.6000000e-01   0.0000000e+00
   0.0000000e+00  -7.0000000e-01   0.0000000e+00
   0.0000000e+00  -6.4000000e-01   0.0000000e+00
   0.0000000e+00  -5.8000000e-01   0.0000000e+00
   0.0000000e+00  -5.2000000e-01   0.0000000e+00
   0.0000000e+00  -4.6000000e-01   0.0000000e+00
   0.0000000e+00  -4.0000000e-01   0.0000000e+00
   0.0000000e+00  -3.4000000e-01   0.0000000e+00
   0.0000000e+00  -2.8000000e-01   0.0000000e+00
   0.0000000e+00  -2.2000000e-01   0.0000000e+00
   0.0000000e+00  -1.6000000e-01   0.0000000e+00
   0.0000000e+00  -1.0000000e-01   0.0000000e+00
   0.0000000e+00  -4.0000000e-02   0.0000000e+00
   0.0000000e+00   2.0000000e-02   0.0000000e+00
   0.0000000e+00   8.0000000e-02   0.0000000e+00
   0.0000000e+00   1.4000000e-01   0.0000000e+00
   0.0000000e+00   2.0000000e-01   0.0000000e+00
   0.0000000e+00   2.6000000e-01   0.0000000e+00
   0.0000000e+00   3.2000000e-01   0.0000000e+00
   0.0000000e+00   3.8000000e-01   0.0000000e+00
   0.0000000e+00   4.4000000e-01   0.0000000e+00
   0.0000000e+00   5.0000000e-01   0.0000000e+00
   0.0000000e+00   5.6000000e-01   0.0000000e+00
   0.0000000e+00   6.2000000e-01   0.0000000e+00
   0.0000000e+00   6.8000000e-01   0.0000000e+00
   0.0000000e+00   7.4000000e-01   0.0000000e+00
   0.0000000e+00   8.0000000e-01   0.0000000e+00
   0.0000000e+00   8.6000000e-01   0.0000000e+00
   0.0000000e+00   9.2000000e-01   0.0000000e+00
   0.0000000e+00   9.8000000e-01   0.0000000e+00
   3.0000000e-02  -1.0000000e+00   3.9559035e-02
   3.0000000e-02  -9.4000000e-01   3.9116247e-02
   3.0000000e-02  -8.8000000e-01   3.8687558e-02
   3.0000000e-02  -8.2000000e-01   3.8272341e-02
   3.0000000e-02  -7.6000000e-01   3.7870007e-02
   3.0000000e-02  -7.0000000e-01   3.7480004e-02
   3.0000000e-02  -6.4000000e-01   3.7101815e-02
   3.0000000e-02  -5.8000000e-01   3.6734953e-02
   3.0000000e-02  -5.2000000e-01   3.6378960e-02
   3.0000000e-02  -4.6000000e-01   3.6033406e-02
   3.0000000e-02  -4.0000000e-01   3.5697883e-02
   3.0000000e-02  -3.4000000e-01   3.5372011e-02
   3.0000000e-02  -2.8000000e-01   3.5055429e-02
   3.0000000e-02  -2.2000000e-01   3.4747795e-02
   3.0000000e-02  -1.6000000e-01   3.4448789e-02
   3.0000000e-02  -1.0000000e-01   3.4158107e-02
   3.0000000e-02  -4.0000000e-02   3.3875463e-02
   3.0000000e-02   2.0000000e-02   3.3600584e-02
   3.0000000e-02   8.0000000e-02   3.3333214e-02
   3.0000000e-02   1.4000000e-01   3.3073111e-02
   3.0000000e-02   2.0000000e-01   3.2820044e-02
   3.0000000e-02   2.6000000e-01   3.2573797e-02
   3.0000000e-02   3.2000000e-01   3.2334163e-02
   3.0000000e-02   3.8000000e-01   3.2100948e-02
   3.0000000e-02   4.4000000e-01   3.1873968e-02
   3.0000000e-02   5.0000000e-01   3.1653047e-02
   3.0000000e-02   5.6000000e-01   3.1438022e-02
   3.0000000e-02   6.2000000e-01   3.1228736e-02
   3.0000000e-02   6.8000000e-01   3.1025041e-02
   3.0000000e-02   7.4000000e-01   3.0826799e-02
   3.0000000e-02   8.0000000e-01   3.0633878e-02
   3.0000000e-02   8.6000000e-01   3.0446155e-02
   3.0000000e-02   9.2000000e-01   3.0263512e-02
   3.0000000e-02   9.8000000e-01   3.0085842e-02
   6.0000000e-02  -1.0000000e+00   7.5900682e-02
   6.0000000e-02  -9.4000000e-01   7.5082873e-02
   6.0000000e-02  -8.8000000e-01   7.4290638e-02
   6.0000000e-02  -8.2000000e-01   7.3522867e-02
   6.0000000e-02  -7.6000000e-01   7.2778519e-02
   6.0000000e-02  -7.0000000e-01   7.2056617e-02
   6.0000000e-02  -6.4000000e-01   7.1356242e-02
   6.0000000e-02  -5.8000000e-01   7.0676530e-02
   6.0000000e-02  -5.2000000e-01   7.0016668e-02
   6.0000000e-02  -4.6000000e-01   6.9375888e-02
   6.0000000e-02  -4.0000000e-01   6.8753469e-02
   6.0000000e-02  -3.4000000e-01   6.8148729e-02
   6.0000000e-02  -2.8000000e-01   6.7561025e-02
   6.0000000e-02  -2.2000000e-01   6.6989749e-02
   6.0000000e-02  -1.6000000e-01   6.6434326e-02
   6.0000000e-02  -1.0000000e-01   6.5894215e-02
   6.0000000e-02  -4.0000000e-02   6.5368903e-02
   6.0000000e-02   2.0000000e-02   6.4857903e-02
   6.0000000e-02   8.0000000e-02   6.4360756e-02
   6.0000000e-02   1.4000000e-01   6.3877028e-02
   6.0000000e-02   2.0000000e-01   6.3406307e-02
   6.0000000e-02   2.6000000e-01   6.2948203e-02
   6.0000000e-02   3.2000000e-01   6.2502348e-02
   6.0000000e-02   3.8000000e-01   6.2068393e-02
   6.0000000e-02   4.4000000e-01   6.1646006e-02
   6.0000000e-02   5.0000000e-01   6.1234876e-02
   6.0000000e-02   5.6000000e-01   6.0834708e-02
   6.0000000e-02   6.2000000e-01   6.0445220e-02
   6.0000000e-02   6.8000000e-01   6.0066151e-02
   6.0000000e-02   7.4000000e-01   5.9697250e-02
   6.0000000e-02   8.0000000e-01   5.9338284e-02
   6.0000000e-02   8.6000000e-01   5.8989031e-02
   6.0000000e-02   9.2000000e-01   5.8649284e-02
   6.0000000e-02   9.8000000e-01   5.8318848e-02
   9.0000000e-02  -1.0000000e+00   1.0903187e-01
   9.0000000e-02  -9.4000000e-01   1.0790963e-01
   9.0000000e-02  -8.8000000e-01   1.0682172e-01
   9.0000000e-02  -8.2000000e-01   1.0576669e-01
   9.0000000e-02  -7.6000000e-01   1.0474319e-01
   9.0000000e-02  -7.0000000e-01   1.0374996e-01
   9.0000000e-02  -6.4000000e-01   1.0278578e-01
   9.0000000e-02  -5.8000000e-01   1.0184953e-01
   9.0000000e-02  -5.2000000e-01   1.0094014e-01
   9.0000000e-02  -4.6000000e-01   1.0005662e-01
   9.0000000e-02  -4.0000000e-01   9.9198009e-02
   9.0000000e-02  -3.4000000e-01   9.8363417e-02
   9.0000000e-02  -2.8000000e-01   9.7551999e-02
   9.0000000e-02  -2.2000000e-01   9.6762955e-02
   9.0000000e-02  -1.6000000e-01   9.5995531e-02
   9.0000000e-02  -1.0000000e-01   9.5249011e-02
   9.0000000e-02  -4.0000000e-02   9.4522718e-02
   9.0000000e-02   2.0000000e-02   9.3816014e-02
   9.0000000e-02   8.0000000e-02   9.3128291e-02
   9.0000000e-02   1.4000000e-01   9.2458976e-02
   9.0000000e-02   2.0000000e-01   9.1807524e-02
   9.0000000e-02   2.6000000e-01   9.1173423e-02
   9.0000000e-02   3.2000000e-01   9.0556184e-02
   9.0000000e-02   3.8000000e-01   8.9955346e-02
   9.0000000e-02   4.4000000e-01   8.9370472e-02
   9.0000000e-02   5.0000000e-01   8.8801151e-02
   9.0000000e-02   5.6000000e-01   8.8246991e-02
   9.0000000e-02   6.2000000e-01   8.7707624e-02
   9.0000000e-02   6.8000000e-01   8.7182703e-02
   9.0000000e-02   7.4000000e-01   8.6671899e-02
   9.0000000e-02   8.0000000e-01   8.6174904e-02
   9.0000000e-02   8.6000000e-01   8.5691427e-02
   9.0000000e-02   9.2000000e-01   8.5221197e-02
   9.0000000e-02   9.8000000e-01   8.4763959e-02
   1.2000000e-01  -1.0000000e+00   1.3898625e-01
   1.2000000e-01  -9.4000000e-01   1.3763043e-01
   1.2000000e-01  -8.8000000e-01   1.3631505e-01
   1.2000000e-01  -8.2000000e-01   1.3503848e-01
   1.2000000e-01  -7.6000000e-01   1.3379916e-01
   1.2000000e-01  -7.0000000e-01   1.3259567e-01
   1.2000000e-01  -6.4000000e-01   1.3142662e-01
   1.2000000e-01  -5.8000000e-01   1.3029074e-01
   1.2000000e-01  -5.2000000e-01   1.2918681e-01
   1.2000000e-01  -4.6000000e-01   1.2811367e-01
   1.2000000e-01  -4.0000000e-01   1.2707025e-01
   1.2000000e-01  -3.4000000e-01   1.2605552e-01
   1.2000000e-01  -2.8000000e-01   1.2506851e-01
   1.2000000e-01  -2.2000000e-01   1.2410830e-01
   1.2000000e-01  -1.6000000e-01   1.2317402e-01
   1.2000000e-01  -1.0000000e-01   1.2226486e-01
   1.2000000e-01  -4.0000000e-02   1.2138003e-01
   1.2000000e-01   2.0000000e-02   1.2051879e-01
   1.2000000e-01   8.0000000e-02   1.1968045e-01
   1.2000000e-01   1.4000000e-01   1.1886435e-01
   1.2000000e-01   2.0000000e-01   1.1806986e-01
   1.2000000e-01   2.6000000e-01   1.1729639e-01
   1.2000000e-01   3.2000000e-01   1.1654336e-01
   1.2000000e-01   3.8000000e-01   1.1581026e-01
   1.2000000e-01   4.4000000e-01   1.1509658e-01
   1.2000000e-01   5.0000000e-01   1.1440185e-01
   1.2000000e-01   5.6000000e-01   1.1372560e-01
   1.2000000e-01   6.2000000e-01   1.1306743e-01
   1.2000000e-01   6.8000000e-01   1.1242693e-01
   1.2000000e-01   7.4000000e-01   1.1180372e-01
   1.2000000e-01   8.0000000e-01   1.1119745e-01
   1.2000000e-01   8.6000000e-01   1.1060779e-01
   1.2000000e-01   9.2000000e-01   1.1003443e-01
   1.2000000e-01   9.8000000e-01   1.0947708e-01
   1.5000000e-01  -1.0000000e+00   1.6582080e-01
   1.5000000e-01  -9.4000000e-01   1.6430028e-01
   1.5000000e-01  -8.8000000e-01   1.6282388e-01
   1.5000000e-01  -8.2000000e-01   1.6138989e-01
   1.5000000e-01  -7.6000000e-01   1.5999670e-01
   1.5000000e-01  -7.0000000e-01   1.5864280e-01
   1.5000000e-01  -6.4000000e-01   1.5732675e-01
   1.5000000e-01  -5.8000000e-01   1.5604720e-01
   1.5000000e-01  -5.2000000e-01   1.5480287e-01
   1.5000000e-01  -4.6000000e-01   1.5359256e-01
   1.5000000e-01  -4.0000000e-01   1.5241511e-01
   1.5000000e-01  -3.4000000e-01   1.5126946e-01
   1.5000000e-01  -2.8000000e-01   1.5015456e-01
   1.5000000e-01  -2.2000000e-01   1.4906945e-01
   1.5000000e-01  -1.6000000e-01   1.4801322e-01
   1.5000000e-01  -1.0000000e-01   1.4698499e-01
   1.5000000e-01  -4.0000000e-02   1.4598394e-01
   1.5000000e-01   2.0000000e-02   1.4500928e-01
   1.5000000e-01   8.0000000e-02   1.4406028e-01
   1.5000000e-01   1.4000000e-01   1.4313623e-01
   1.5000000e-01   2.0000000e-01   1.4223646e-01
   1.5000000e-01   2.6000000e-01   1.4136036e-01
   1.5000000e-01   3.2000000e-01   1.4050731e-01
   1.5000000e-01   3.8000000e-01   1.3967677e-01
   1.5000000e-01   4.4000000e-01   1.3886818e-01
   1.5000000e-01   5.0000000e-01   1.3808106e-01
   1.5000000e-01   5.6000000e-01   1.3731493e-01
   1.5000000e-01   6.2000000e-01   1.3656933e-01
   1.5000000e-01   6.8000000e-01   1.3584385e-01
   1.5000000e-01   7.4000000e-01   1.3513809e-01
   1.5000000e-01   8.0000000e-01   1.3445168e-01
   1.5000000e-01   8.6000000e-01   1.3378427e-01
   1.5000000e-01   9.2000000e-01   1.3313554e-01
   1.5000000e-01   9.8000000e-01   1.3250519e-01
   1.8000000e-01  -1.0000000e+00   1.8961194e-01
   1.8000000e-01  -9.4000000e-01   1.8799174e-01
   1.8000000e-01  -8.8000000e-01   1.8641724e-01
   1.8000000e-01  -8.2000000e-01   1.8488674e-01
   1.8000000e-01  -7.6000000e-01   1.8339866e-01
   1.8000000e-01  -7.0000000e-01   1.8195150e-01
   1.8000000e-01  -6.4000000e-01   1.8054383e-01
   1.8000000e-01  -5.8000000e-01   1.7917432e-01
   1.8000000e-01  -5.2000000e-01   1.7784169e-01
   1.8000000e-01  -4.6000000e-01   1.7654475e-01
   1.8000000e-01  -4.0000000e-01   1.7528236e-01
   1.8000000e-01  -3.4000000e-01   1.7405344e-01
   1.8000000e-01  -2.8000000e-01   1.7285696e-01
   1.8000000e-01  -2.2000000e-01   1.7169196e-01
   1.8000000e-01  -1.6000000e-01   1.7055753e-01
   1.8000000e-01  -1.0000000e-01   1.6945278e-01
   1.8000000e-01  -4.0000000e-02   1.6837691e-01
   1.8000000e-01   2.0000000e-02   1.6732912e-01
   1.8000000e-01   8.0000000e-02   1.6630868e-01
   1.8000000e-01   1.4000000e-01   1.6531489e-01
   1.8000000e-01   2.0000000e-01   1.6434707e-01
   1.8000000e-01   2.6000000e-01   1.6340461e-01
   1.8000000e-01   3.2000000e-01   1.6248690e-01
   1.8000000e-01   3.8000000e-01   1.6159339e-01
   1.8000000e-01   4.4000000e-01   1.6072355e-01
   1.8000000e-01   5.0000000e-01   1.5987686e-01
   1.8000000e-01   5.6000000e-01   1.5905287e-01
   1.8000000e-01   6.2000000e-01   1.5825113e-01
   1.8000000e-01   6.8000000e-01   1.5747122e-01
   1.8000000e-01   7.4000000e-01   1.5671275e-01
   1.8000000e-01   8.0000000e-01   1.5597536e-01
   1.8000000e-01   8.6000000e-01   1.5525871e-01
   1.8000000e-01   9.2000000e-01   1.5456249e-01
   1.8000000e-01   9.8000000e-01   1.5388641e-01
   2.1000000e-01  -1.0000000e+00   2.1045146e-01
   2.1000000e-01  -9.4000000e-01   2.0879134e-01
   2.1000000e-01  -8.8000000e-01   2.0717675e-01
   2.1000000e-01  -8.2000000e-01   2.0560609e-01
   2.1000000e-01  -7.6000000e-01   2.0407788e-01
   2.1000000e-01  -7.0000000e-01   2.0259068e-01
   2.1000000e-01  -6.4000000e-01   2.0114315e-01
   2.1000000e-01  -5.8000000e-01   1.9973403e-01
   2.1000000e-01  -5.2000000e-01   1.9836209e-01
   2.1000000e-01  -4.6000000e-01   1.9702620e-01
   2.1000000e-01  -4.0000000e-01   1.9572527e-01
   2.1000000e-01  -3.4000000e-01   1.9445829e-01
   2.1000000e-01  -2.8000000e-01   1.9322427e-01
   2.1000000e-01  -2.2000000e-01   1.9202230e-01
   2.1000000e-01  -1.6000000e-01   1.9085149e-01
   2.1000000e-01  -1.0000000e-01   1.8971103e-01
   2.1000000e-01  -4.0000000e-02   1.8860012e-01
   2.1000000e-01   2.0000000e-02   1.8751802e-01
   2.1000000e-01   8.0000000e-02   1.8646402e-01
   2.1000000e-01   1.4000000e-01   1.8543746e-01
   2.1000000e-01   2.0000000e-01   1.8443770e-01
   2.1000000e-01   2.6000000e-01   1.8346415e-01
   2.1000000e-01   3.2000000e-01   1.8251624e-01
   2.1000000e-01   3.8000000e-01   1.8159343e-01
   2.1000000e-01   4.4000000e-01   1.8069524e-01
   2.1000000e-01   5.0000000e-01   1.7982118e-01
   2.1000000e-01   5.6000000e-01   1.7897081e-01
   2.1000000e-01   6.2000000e-01   1.7814371e-01
   2.1000000e-01   6.8000000e-01   1.7733951e-01
   2.1000000e-01   7.4000000e-01   1.7655783e-01
   2.1000000e-01   8.0000000e-01   1.7579834e-01
   2.1000000e-01   8.6000000e-01   1.7506073e-01
   2.1000000e-01   9.2000000e-01   1.7434473e-01
   2.1000000e-01   9.8000000e-01   1.7365006e-01
   2.4000000e-01  -1.0000000e+00   2.2844253e-01
   2.4000000e-01  -9.4000000e-01   2.2679590e-01
   2.4000000e-01  -8.8000000e-01   2.2519331e-01
   2.4000000e-01  -8.2000000e-01   2.2363333e-01
   2.4000000e-01  -7.6000000e-01   2.2211457e-01
   2.4000000e-01  -7.0000000e-01   2.2063573e-01
   2.4000000e-01  -6.4000000e-01   2.1919557e-01
   2.4000000e-01  -5.8000000e-01   2.1779294e-01
   2.4000000e-01  -5.2000000e-01   2.1642673e-01
   2.4000000e-01  -4.6000000e-01   2.1509589e-01
   2.4000000e-01  -4.0000000e-01   2.1379941e-01
   2.4000000e-01  -3.4000000e-01   2.1253637e-01
   2.4000000e-01  -2.8000000e-01   2.1130587e-01
   2.4000000e-01  -2.2000000e-01   2.1010705e-01
   2.4000000e-01  -1.6000000e-01   2.0893913e-01
   2.4000000e-01  -1.0000000e-01   2.0780133e-01
   2.4000000e-01  -4.0000000e-02   2.0669294e-01
   2.4000000e-01   2.0000000e-02   2.0561328e-01
   2.4000000e-01   8.0000000e-02   2.0456170e-01
   2.4000000e-01   1.4000000e-01   2.0353758e-01
   2.4000000e-01   2.0000000e-01   2.0254036e-01
   2.4000000e-01   2.6000000e-01   2.0156949e-01
   2.4000000e-01   3.2000000e-01   2.0062446e-01
   2.4000000e-01   3.8000000e-01   1.9970478e-01
   2.4000000e-01   4.4000000e-01   1.9881000e-01
   2.4000000e-01   5.0000000e-01   1.9793970e-01
   2.4000000e-01   5.6000000e-01   1.9709349e-01
   2.4000000e-01   6.2000000e-01   1.9627099e-01
   2.4000000e-01   6.8000000e-01   1.9547187e-01
   2.4000000e-01   7.4000000e-01   1.9469580e-01
   2.4000000e-01   8.0000000e-01   1.9394251e-01
   2.4000000e-01   8.6000000e-01   1.9321171e-01
   2.4000000e-01   9.2000000e-01   1.9250319e-01
   2.4000000e-01   9.8000000e-01   1.9181672e-01
   2.7000000e-01  -1.0000000e+00   2.4369587e-01
   2.7000000e-01  -9.4000000e-01   2.4210916e-01
   2.7000000e-01  -8.8000000e-01   2.4056411e-01
   2.7000000e-01  -8.2000000e-01   2.3905941e-01
   2.7000000e-01  -7.6000000e-01   2.3759385e-01
   2.7000000e-01  -7.0000000e-01   2.3616626e-01
   2.7000000e-01  -6.4000000e-01   2.3477555e-01
   2.7000000e-01  -5.8000000e-01   2.3342067e-01
   2.7000000e-01  -5.2000000e-01   2.3210064e-01
   2.7000000e-01  -4.6000000e-01   2.3081452e-01
   2.7000000e-01  -4.0000000e-01   2.2956143e-01
   2.7000000e-01  -3.4000000e-01   2.2834053e-01
   2.7000000e-01  -2.8000000e-01   2.2715103e-01
   2.7000000e-01  -2.2000000e-01   2.2599216e-01
   2.7000000e-01  -1.6000000e-01   2.2486323e-01
   2.7000000e-01  -1.0000000e-01   2.2376354e-01
   2.7000000e-01  -4.0000000e-02   2.2269248e-01
   2.7000000e-01   2.0000000e-02   2.2164943e-01
   2.7000000e-01   8.0000000e-02   2.2063383e-01
   2.7000000e-01   1.4000000e-01   2.1964513e-01
   2.7000000e-01   2.0000000e-01   2.1868284e-01
   2.7000000e-01   2.6000000e-01   2.1774648e-01
   2.7000000e-01   3.2000000e-01   2.1683561e-01
   2.7000000e-01   3.8000000e-01   2.1594980e-01
   2.7000000e-01   4.4000000e-01   2.1508868e-01
   2.7000000e-01   5.0000000e-01   2.1425187e-01
   2.7000000e-01   5.6000000e-01   2.1343905e-01
   2.7000000e-01   6.2000000e-01   2.1264990e-01
   2.7000000e-01   6.8000000e-01   2.1188414e-01
   2.7000000e-01   7.4000000e-01   2.1114152e-01
   2.7000000e-01   8.0000000e-01   2.1042181e-01
   2.7000000e-01   8.6000000e-01   2.0972480e-01
   2.7000000e-01   9.2000000e-01   2.0905030e-01
   2.7000000e-01   9.8000000e-01   2.0839817e-01
   3.0000000e-01  -1.0000000e+00   2.5632626e-01
   3.0000000e-01  -9.4000000e-01   2.5483864e-01
   3.0000000e-01  -8.8000000e-01   2.5338971e-01
   3.0000000e-01  -8.2000000e-01   2.5197837e-01
   3.0000000e-01  -7.6000000e-01   2.5060353e-01
   3.0000000e-01  -7.0000000e-01   2.4926418e-01
   3.0000000e-01  -6.4000000e-01   2.4795936e-01
   3.0000000e-01  -5.8000000e-01   2.4668817e-01
   3.0000000e-01  -5.2000000e-01   2.4544975e-01
   3.0000000e-01  -4.6000000e-01   2.4424329e-01
   3.0000000e-01  -4.0000000e-01   2.4306801e-01
   3.0000000e-01  -3.4000000e-01   2.4192318e-01
   3.0000000e-01  -2.8000000e-01   2.4080813e-01
   3.0000000e-01  -2.2000000e-01   2.3972219e-01
   3.0000000e-01  -1.6000000e-01   2.3866476e-01
   3.0000000e-01  -1.0000000e-01   2.3763525e-01
   3.0000000e-01  -4.0000000e-02   2.3663312e-01
   3.0000000e-01   2.0000000e-02   2.3565785e-01
   3.0000000e-01   8.0000000e-02   2.3470896e-01
   3.0000000e-01   1.4000000e-01   2.3378599e-01
   3.0000000e-01   2.0000000e-01   2.3288853e-01
   3.0000000e-01   2.6000000e-01   2.3201617e-01
   3.0000000e-01   3.2000000e-01   2.3116854e-01
   3.0000000e-01   3.8000000e-01   2.3034531e-01
   3.0000000e-01   4.4000000e-01   2.2954615e-01
   3.0000000e-01   5.0000000e-01   2.2877077e-01
   3.0000000e-01   5.6000000e-01   2.2801891e-01
   3.0000000e-01   6.2000000e-01   2.2729034e-01
   3.0000000e-01   6.8000000e-01   2.2658482e-01
   3.0000000e-01   7.4000000e-01   2.2590218e-01
   3.0000000e-01   8.0000000e-01   2.2524225e-01
   3.0000000e-01   8.6000000e-01   2.2460489e-01
   3.0000000e-01   9.2000000e-01   2.2398998e-01
   3.0000000e-01   9.8000000e-01   2.2339743e-01
   3.3000000e-01  -1.0000000e+00   2.6644956e-01
   3.3000000e-01  -9.4000000e-01   2.6509283e-01
   3.3000000e-01  -8.8000000e-01   2.6377163e-01
   3.3000000e-01  -8.2000000e-01   2.6248499e-01
   3.3000000e-01  -7.6000000e-01   2.6123199e-01
   3.3000000e-01  -7.0000000e-01   2.6001176e-01
   3.3000000e-01  -6.4000000e-01   2.5882348e-01
   3.3000000e-01  -5.8000000e-01   2.5766636e-01
   3.3000000e-01  -5.2000000e-01   2.5653967e-01
   3.3000000e-01  -4.6000000e-01   2.5544272e-01
   3.3000000e-01  -4.0000000e-01   2.5437485e-01
   3.3000000e-01  -3.4000000e-01   2.5333544e-01
   3.3000000e-01  -2.8000000e-01   2.5232392e-01
   3.3000000e-01  -2.2000000e-01   2.5133974e-01
   3.3000000e-01  -1.6000000e-01   2.5038237e-01
   3.3000000e-01  -1.0000000e-01   2.4945133e-01
   3.3000000e-01  -4.0000000e-02   2.4854618e-01
   3.3000000e-01   2.0000000e-02   2.4766647e-01
   3.3000000e-01   8.0000000e-02   2.4681183e-01
   3.3000000e-01   1.4000000e-01   2.4598187e-01
   3.3000000e-01   2.0000000e-01   2.4517626e-01
   3.3000000e-01   2.6000000e-01   2.4439468e-01
   3.3000000e-01   3.2000000e-01   2.4363683e-01
   3.3000000e-01   3.8000000e-01   2.4290246e-01
   3.3000000e-01   4.4000000e-01   2.4219131e-01
   3.3000000e-01   5.0000000e-01   2.4150318e-01
   3.3000000e-01   5.6000000e-01   2.4083788e-01
   3.3000000e-01   6.2000000e-01   2.4019522e-01
   3.3000000e-01   6.8000000e-01   2.3957508e-01
   3.3000000e-01   7.4000000e-01   2.3897732e-01
   3.3000000e-01   8.0000000e-01   2.3840186e-01
   3.3000000e-01   8.6000000e-01   2.3784863e-01
   3.3000000e-01   9.2000000e-01   2.3731758e-01
   3.3000000e-01   9.8000000e-01   2.3680868e-01
   3.6000000e-01  -1.0000000e+00   2.7418005e-01
   3.6000000e-01  -9.4000000e-01   2.7297888e-01
   3.6000000e-01  -8.8000000e-01   2.7181011e-01
   3.6000000e-01  -8.2000000e-01   2.7067292e-01
   3.6000000e-01  -7.6000000e-01   2.6956651e-01
   3.6000000e-01  -7.0000000e-01   2.6849015e-01
   3.6000000e-01  -6.4000000e-01   2.6744312e-01
   3.6000000e-01  -5.8000000e-01   2.6642478e-01
   3.6000000e-01  -5.2000000e-01   2.6543451e-01
   3.6000000e-01  -4.6000000e-01   2.6447171e-01
   3.6000000e-01  -4.0000000e-01   2.6353585e-01
   3.6000000e-01  -3.4000000e-01   2.6262641e-01
   3.6000000e-01  -2.8000000e-01   2.6174290e-01
   3.6000000e-01  -2.2000000e-01   2.6088487e-01
   3.6000000e-01  -1.6000000e-01   2.6005191e-01
   3.6000000e-01  -1.0000000e-01   2.5924361e-01
   3.6000000e-01  -4.0000000e-02   2.5845961e-01
   3.6000000e-01   2.0000000e-02   2.5769957e-01
   3.6000000e-01   8.0000000e-02   2.5696318e-01
   3.6000000e-01   1.4000000e-01   2.5625015e-01
   3.6000000e-01   2.0000000e-01   2.5556022e-01
   3.6000000e-01   2.6000000e-01   2.5489315e-01
   3.6000000e-01   3.2000000e-01   2.5424873e-01
   3.6000000e-01   3.8000000e-01   2.5362676e-01
   3.6000000e-01   4.4000000e-01   2.5302708e-01
   3.6000000e-01   5.0000000e-01   2.5244954e-01
   3.6000000e-01   5.6000000e-01   2.5189403e-01
   3.6000000e-01   6.2000000e-01   2.5136046e-01
   3.6000000e-01   6.8000000e-01   2.5084874e-01
   3.6000000e-01   7.4000000e-01   2.5035883e-01
   3.6000000e-01   8.0000000e-01   2.4989071e-01
   3.6000000e-01   8.6000000e-01   2.4944437e-01
   3.6000000e-01   9.2000000e-01   2.4901985e-01
   3.6000000e-01   9.8000000e-01   2.4861719e-01
   3.9000000e-01  -1.0000000e+00   2.7962832e-01
   3.9000000e-01  -9.4000000e-01   2.7860058e-01
   3.9000000e-01  -8.8000000e-01   2.7760236e-01
   3.9000000e-01  -8.2000000e-01   2.7663295e-01
   3.9000000e-01  -7.6000000e-01   2.7569168e-01
   3.9000000e-01  -7.0000000e-01   2.7477791e-01
   3.9000000e-01  -6.4000000e-01   2.7389106e-01
   3.9000000e-01  -5.8000000e-01   2.7303058e-01
   3.9000000e-01  -5.2000000e-01   2.7219595e-01
   3.9000000e-01  -4.6000000e-01   2.7138669e-01
   3.9000000e-01  -4.0000000e-01   2.7060233e-01
   3.9000000e-01  -3.4000000e-01   2.6984247e-01
   3.9000000e-01  -2.8000000e-01   2.6910670e-01
   3.9000000e-01  -2.2000000e-01   2.6839467e-01
   3.9000000e-01  -1.6000000e-01   2.6770603e-01
   3.9000000e-01  -1.0000000e-01   2.6704048e-01
   3.9000000e-01  -4.0000000e-02   2.6639773e-01
   3.9000000e-01   2.0000000e-02   2.6577751e-01
   3.9000000e-01   8.0000000e-02   2.6517960e-01
   3.9000000e-01   1.4000000e-01   2.6460379e-01
   3.9000000e-01   2.0000000e-01   2.6404988e-01
   3.9000000e-01   2.6000000e-01   2.6351772e-01
   3.9000000e-01   3.2000000e-01   2.6300715e-01
   3.9000000e-01   3.8000000e-01   2.6251806e-01
   3.9000000e-01   4.4000000e-01   2.6205037e-01
   3.9000000e-01   5.0000000e-01   2.6160398e-01
   3.9000000e-01   5.6000000e-01   2.6117886e-01
   3.9000000e-01   6.2000000e-01   2.6077498e-01
   3.9000000e-01   6.8000000e-01   2.6039233e-01
   3.9000000e-01   7.4000000e-01   2.6003094e-01
   3.9000000e-01   8.0000000e-01   2.5969085e-01
   3.9000000e-01   8.6000000e-01   2.5937214e-01
   3.9000000e-01   9.2000000e-01   2.5907489e-01
   3.9000000e-01   9.8000000e-01   2.5879923e-01
   4.2000000e-01  -1.0000000e+00   2.8289959e-01
   4.2000000e-01  -9.4000000e-01   2.8205681e-01
   4.2000000e-01  -8.8000000e-01   2.8124104e-01
   4.2000000e-01  -8.2000000e-01   2.8045167e-01
   4.2000000e-01  -7.6000000e-01   2.7968815e-01
   4.2000000e-01  -7.0000000e-01   2.7894994e-01
   4.2000000e-01  -6.4000000e-01   2.7823654e-01
   4.2000000e-01  -5.8000000e-01   2.7754750e-01
   4.2000000e-01  -5.2000000e-01   2.7688238e-01
   4.2000000e-01  -4.6000000e-01   2.7624080e-01
   4.2000000e-01  -4.0000000e-01   2.7562237e-01
   4.2000000e-01  -3.4000000e-01   2.7502677e-01
   4.2000000e-01  -2.8000000e-01   2.7445367e-01
   4.2000000e-01  -2.2000000e-01   2.7390279e-01
   4.2000000e-01  -1.6000000e-01   2.7337387e-01
   4.2000000e-01  -1.0000000e-01   2.7286667e-01
   4.2000000e-01  -4.0000000e-02   2.7238099e-01
   4.2000000e-01   2.0000000e-02   2.7191663e-01
   4.2000000e-01   8.0000000e-02   2.7147342e-01
   4.2000000e-01   1.4000000e-01   2.7105124e-01
   4.2000000e-01   2.0000000e-01   2.7064995e-01
   4.2000000e-01   2.6000000e-01   2.7026946e-01
   4.2000000e-01   3.2000000e-01   2.6990970e-01
   4.2000000e-01   3.8000000e-01   2.6957061e-01
   4.2000000e-01   4.4000000e-01   2.6925217e-01
   4.2000000e-01   5.0000000e-01   2.6895437e-01
   4.2000000e-01   5.6000000e-01   2.6867723e-01
   4.2000000e-01   6.2000000e-01   2.6842078e-01
   4.2000000e-01   6.8000000e-01   2.6818510e-01
   4.2000000e-01   7.4000000e-01   2.6797026e-01
   4.2000000e-01   8.0000000e-01   2.6777638e-01
   4.2000000e-01   8.6000000e-01   2.6760361e-01
   4.2000000e-01   9.2000000e-01   2.6745209e-01
   4.2000000e-01   9.8000000e-01   2.6732204e-01
   4.5000000e-01  -1.0000000e+00   2.8409235e-01
   4.5000000e-01  -9.4000000e-01   2.8344023e-01
   4.5000000e-01  -8.8000000e-01   2.8281307e-01
   4.5000000e-01  -8.2000000e-01   2.8221038e-01
   4.5000000e-01  -7.6000000e-01   2.8163166e-01
   4.5000000e-01  -7.0000000e-01   2.8107648e-01
   4.5000000e-01  -6.4000000e-01   2.8054443e-01
   4.5000000e-01  -5.8000000e-01   2.8003512e-01
   4.5000000e-01  -5.2000000e-01   2.7954819e-01
   4.5000000e-01  -4.6000000e-01   2.7908334e-01
   4.5000000e-01  -4.0000000e-01   2.7864027e-01
   4.5000000e-01  -3.4000000e-01   2.7821870e-01
   4.5000000e-01  -2.8000000e-01   2.7781840e-01
   4.5000000e-01  -2.2000000e-01   2.7743914e-01
   4.5000000e-01  -1.6000000e-01   2.7708074e-01
   4.5000000e-01  -1.0000000e-01   2.7674302e-01
   4.5000000e-01  -4.0000000e-02   2.7642584e-01
   4.5000000e-01   2.0000000e-02   2.7612907e-01
   4.5000000e-01   8.0000000e-02   2.7585262e-01
   4.5000000e-01   1.4000000e-01   2.7559640e-01
   4.5000000e-01   2.0000000e-01   2.7536035e-01
   4.5000000e-01   2.6000000e-01   2.7514446e-01
   4.5000000e-01   3.2000000e-01   2.7494869e-01
   4.5000000e-01   3.8000000e-01   2.7477307e-01
   4.5000000e-01   4.4000000e-01   2.7461762e-01
   4.5000000e-01   5.0000000e-01   2.7448241e-01
   4.5000000e-01   5.6000000e-01   2.7436751e-01
   4.5000000e-01   6.2000000e-01   2.7427302e-01
   4.5000000e-01   6.8000000e-01   2.7419907e-01
   4.5000000e-01   7.4000000e-01   2.7414581e-01
   4.5000000e-01   8.0000000e-01   2.7411343e-01
   4.5000000e-01   8.6000000e-01   2.7410212e-01
   4.5000000e-01   9.2000000e-01   2.7411211e-01
   4.5000000e-01   9.8000000e-01   2.7414367e-01
   4.8000000e-01  -1.0000000e+00   2.8329742e-01
   4.8000000e-01  -9.4000000e-01   2.8283639e-01
   4.8000000e-01  -8.8000000e-01   2.8239879e-01
   4.8000000e-01  -8.2000000e-01   2.8198419e-01
   4.8000000e-01  -7.6000000e-01   2.8159218e-01
   4.8000000e-01  -7.0000000e-01   2.8122240e-01
   4.8000000e-01  -6.4000000e-01   2.8087452e-01
   4.8000000e-01  -5.8000000e-01   2.8054821e-01
   4.8000000e-01  -5.2000000e-01   2.8024320e-01
   4.8000000e-01  -4.6000000e-01   2.7995923e-01
   4.8000000e-01  -4.0000000e-01   2.7969608e-01
   4.8000000e-01  -3.4000000e-01   2.7945354e-01
   4.8000000e-01  -2.8000000e-01   2.7923143e-01
   4.8000000e-01  -2.2000000e-01   2.7902960e-01
   4.8000000e-01  -1.6000000e-01   2.7884791e-01
   4.8000000e-01  -1.0000000e-01   2.7868626e-01
   4.8000000e-01  -4.0000000e-02   2.7854455e-01
   4.8000000e-01   2.0000000e-02   2.7842273e-01
   4.8000000e-01   8.0000000e-02   2.7832076e-01
   4.8000000e-01   1.4000000e-01   2.7823861e-01
   4.8000000e-01   2.0000000e-01   2.7817629e-01
   4.8000000e-01   2.6000000e-01   2.7813381e-01
   4.8000000e-01   3.2000000e-01   2.7811124e-01
   4.8000000e-01   3.8000000e-01   2.7810863e-01
   4.8000000e-01   4.4000000e-01   2.7812608e-01
   4.8000000e-01   5.0000000e-01   2.7816371e-01
   4.8000000e-01   5.6000000e-01   2.7822165e-01
   4.8000000e-01   6.2000000e-01   2.7830007e-01
   4.8000000e-01   6.8000000e-01   2.7839916e-01
   4.8000000e-01   7.4000000e-01   2.7851912e-01
   4.8000000e-01   8.0000000e-01   2.7866021e-01
   4.8000000e-01   8.6000000e-01   2.7882269e-01
   4.8000000e-01   9.2000000e-01   2.7900686e-01
   4.8000000e-01   9.8000000e-01   2.7921305e-01
   5.1000000e-01  -1.0000000e+00   2.8059722e-01
   5.1000000e-01  -9.4000000e-01   2.8032301e-01
   5.1000000e-01  -8.8000000e-01   2.8007120e-01
   5.1000000e-01  -8.2000000e-01   2.7984140e-01
   5.1000000e-01  -7.6000000e-01   2.7963329e-01
   5.1000000e-01  -7.0000000e-01   2.7944657e-01
   5.1000000e-01  -6.4000000e-01   2.7928096e-01
   5.1000000e-01  -5.8000000e-01   2.7913623e-01
   5.1000000e-01  -5.2000000e-01   2.7901216e-01
   5.1000000e-01  -4.6000000e-01   2.7890855e-01
   5.1000000e-01  -4.0000000e-01   2.7882523e-01
   5.1000000e-01  -3.4000000e-01   2.7876207e-01
   5.1000000e-01  -2.8000000e-01   2.7871893e-01
   5.1000000e-01  -2.2000000e-01   2.7869574e-01
   5.1000000e-01  -1.6000000e-01   2.7869241e-01
   5.1000000e-01  -1.0000000e-01   2.7870889e-01
   5.1000000e-01  -4.0000000e-02   2.7874515e-01
   5.1000000e-01   2.0000000e-02   2.7880119e-01
   5.1000000e-01   8.0000000e-02   2.7887703e-01
   5.1000000e-01   1.4000000e-01   2.7897269e-01
   5.1000000e-01   2.0000000e-01   2.7908824e-01
   5.1000000e-01   2.6000000e-01   2.7922376e-01
   5.1000000e-01   3.2000000e-01   2.7937935e-01
   5.1000000e-01   3.8000000e-01   2.7955515e-01
   5.1000000e-01   4.4000000e-01   2.7975130e-01
   5.1000000e-01   5.0000000e-01   2.7996798e-01
   5.1000000e-01   5.6000000e-01   2.8020539e-01
   5.1000000e-01   6.2000000e-01   2.8046375e-01
   5.1000000e-01   6.8000000e-01   2.8074331e-01
   5.1000000e-01   7.4000000e-01   2.8104436e-01
   5.1000000e-01   8.0000000e-01   2.8136720e-01
   5.1000000e-01   8.6000000e-01   2.8171216e-01
   5.1000000e-01   9.2000000e-01   2.8207962e-01
   5.1000000e-01   9.8000000e-01   2.8246996e-01
   5.4000000e-01  -1.0000000e+00   2.7606531e-01
   5.4000000e-01  -9.4000000e-01   2.7596953e-01
   5.4000000e-01  -8.8000000e-01   2.7589553e-01
   5.4000000e-01  -8.2000000e-01   2.7584301e-01
   5.4000000e-01  -7.6000000e-01   2.7581171e-01
   5.4000000e-01  -7.0000000e-01   2.7580139e-01
   5.4000000e-01  -6.4000000e-01   2.7581185e-01
   5.4000000e-01  -5.8000000e-01   2.7584290e-01
   5.4000000e-01  -5.2000000e-01   2.7589440e-01
   5.4000000e-01  -4.6000000e-01   2.7596620e-01
   5.4000000e-01  -4.0000000e-01   2.7605820e-01
   5.4000000e-01  -3.4000000e-01   2.7617032e-01
   5.4000000e-01  -2.8000000e-01   2.7630250e-01
   5.4000000e-01  -2.2000000e-01   2.7645469e-01
   5.4000000e-01  -1.6000000e-01   2.7662689e-01
   5.4000000e-01  -1.0000000e-01   2.7681910e-01
   5.4000000e-01  -4.0000000e-02   2.7703135e-01
   5.4000000e-01   2.0000000e-02   2.7726368e-01
   5.4000000e-01   8.0000000e-02   2.7751619e-01
   5.4000000e-01   1.4000000e-01   2.7778895e-01
   5.4000000e-01   2.0000000e-01   2.7808208e-01
   5.4000000e-01   2.6000000e-01   2.7839574e-01
   5.4000000e-01   3.2000000e-01   2.7873008e-01
   5.4000000e-01   3.8000000e-01   2.7908529e-01
   5.4000000e-01   4.4000000e-01   2.7946159e-01
   5.4000000e-01   5.0000000e-01   2.7985920e-01
   5.4000000e-01   5.6000000e-01   2.8027840e-01
   5.4000000e-01   6.2000000e-01   2.8071948e-01
   5.4000000e-01   6.8000000e-01   2.8118275e-01
   5.4000000e-01   7.4000000e-01   2.8166855e-01
   5.4000000e-01   8.0000000e-01   2.8217727e-01
   5.4000000e-01   8.6000000e-01   2.8270931e-01
   5.4000000e-01   9.2000000e-01   2.8326512e-01
   5.4000000e-01   9.8000000e-01   2.8384516e-01
   5.7000000e-01  -1.0000000e+00   2.6976613e-01
   5.7000000e-01  -9.4000000e-01   2.6983675e-01
   5.7000000e-01  -8.8000000e-01   2.6992891e-01
   5.7000000e-01  -8.2000000e-01   2.7004238e-01
   5.7000000e-01  -7.6000000e-01   2.7017697e-01
   5.7000000e-01  -7.0000000e-01   2.7033251e-01
   5.7000000e-01  -6.4000000e-01   2.7050885e-01
   5.7000000e-01  -5.8000000e-01   2.7070588e-01
   5.7000000e-01  -5.2000000e-01   2.7092351e-01
   5.7000000e-01  -4.6000000e-01   2.7116166e-01
   5.7000000e-01  -4.0000000e-01   2.7142029e-01
   5.7000000e-01  -3.4000000e-01   2.7169938e-01
   5.7000000e-01  -2.8000000e-01   2.7199893e-01
   5.7000000e-01  -2.2000000e-01   2.7231895e-01
   5.7000000e-01  -1.6000000e-01   2.7265950e-01
   5.7000000e-01  -1.0000000e-01   2.7302065e-01
   5.7000000e-01  -4.0000000e-02   2.7340248e-01
   5.7000000e-01   2.0000000e-02   2.7380511e-01
   5.7000000e-01   8.0000000e-02   2.7422866e-01
   5.7000000e-01   1.4000000e-01   2.7467331e-01
   5.7000000e-01   2.0000000e-01   2.7513923e-01
   5.7000000e-01   2.6000000e-01   2.7562662e-01
   5.7000000e-01   3.2000000e-01   2.7613572e-01
   5.7000000e-01   3.8000000e-01   2.7666678e-01
   5.7000000e-01   4.4000000e-01   2.7722008e-01
   5.7000000e-01   5.0000000e-01   2.7779593e-01
   5.7000000e-01   5.6000000e-01   2.7839465e-01
   5.7000000e-01   6.2000000e-01   2.7901662e-01
   5.7000000e-01   6.8000000e-01   2.7966222e-01
   5.7000000e-01   7.4000000e-01   2.8033187e-01
   5.7000000e-01   8.0000000e-01   2.8102604e-01
   5.7000000e-01   8.6000000e-01   2.8174520e-01
   5.7000000e-01   9.2000000e-01   2.8248988e-01
   5.7000000e-01   9.8000000e-01   2.8326065e-01
   6.0000000e-01  -1.0000000e+00   2.6175487e-01
   6.0000000e-01  -9.4000000e-01   2.6197673e-01
   6.0000000e-01  -8.8000000e-01   2.6222016e-01
   6.0000000e-01  -8.2000000e-01   2.6248503e-01
   6.0000000e-01  -7.6000000e-01   2.6277119e-01
   6.0000000e-01  -7.0000000e-01   2.6307854e-01
   6.0000000e-01  -6.4000000e-01   2.6340702e-01
   6.0000000e-01  -5.8000000e-01   2.6375656e-01
   6.0000000e-01  -5.2000000e-01   2.6412714e-01
   6.0000000e-01  -4.6000000e-01   2.6451875e-01
   6.0000000e-01  -4.0000000e-01   2.6493142e-01
   6.0000000e-01  -3.4000000e-01   2.6536519e-01
   6.0000000e-01  -2.8000000e-01   2.6582012e-01
   6.0000000e-01  -2.2000000e-01   2.6629630e-01
   6.0000000e-01  -1.6000000e-01   2.6679384e-01
   6.0000000e-01  -1.0000000e-01   2.6731287e-01
   6.0000000e-01  -4.0000000e-02   2.6785355e-01
   6.0000000e-01   2.0000000e-02   2.6841607e-01
   6.0000000e-01   8.0000000e-02   2.6900061e-01
   6.0000000e-01   1.4000000e-01   2.6960742e-01
   6.0000000e-01   2.0000000e-01   2.7023674e-01
   6.0000000e-01   2.6000000e-01   2.7088884e-01
   6.0000000e-01   3.2000000e-01   2.7156404e-01
   6.0000000e-01   3.8000000e-01   2.7226265e-01
   6.0000000e-01   4.4000000e-01   2.7298504e-01
   6.0000000e-01   5.0000000e-01   2.7373159e-01
   6.0000000e-01   5.6000000e-01   2.7450271e-01
   6.0000000e-01   6.2000000e-01   2.7529884e-01
   6.0000000e-01   6.8000000e-01   2.7612047e-01
   6.0000000e-01   7.4000000e-01   2.7696809e-01
   6.0000000e-01   8.0000000e-01   2.7784226e-01
   6.0000000e-01   8.6000000e-01   2.7874356e-01
   6.0000000e-01   9.2000000e-01   2.7967259e-01
   6.0000000e-01   9.8000000e-01   2.8063004e-01
   6.3000000e-01  -1.0000000e+00   2.5207736e-01
   6.3000000e-01  -9.4000000e-01   2.5243262e-01
   6.3000000e-01  -8.8000000e-01   2.5280967e-01
   6.3000000e-01  -8.2000000e-01   2.5320844e-01
   6.3000000e-01  -7.6000000e-01   2.5362885e-01
   6.3000000e-01  -7.0000000e-01   2.5407089e-01
   6.3000000e-01  -6.4000000e-01   2.5453455e-01
   6.3000000e-01  -5.8000000e-01   2.5501983e-01
   6.3000000e-01  -5.2000000e-01   2.5552678e-01
   6.3000000e-01  -4.6000000e-01   2.5605547e-01
   6.3000000e-01  -4.0000000e-01   2.5660599e-01
   6.3000000e-01  -3.4000000e-01   2.5717844e-01
   6.3000000e-01  -2.8000000e-01   2.5777296e-01
   6.3000000e-01  -2.2000000e-01   2.5838970e-01
   6.3000000e-01  -1.6000000e-01   2.5902886e-01
   6.3000000e-01  -1.0000000e-01   2.5969063e-01
   6.3000000e-01  -4.0000000e-02   2.6037524e-01
   6.3000000e-01   2.0000000e-02   2.6108295e-01
   6.3000000e-01   8.0000000e-02   2.6181404e-01
   6.3000000e-01   1.4000000e-01   2.6256880e-01
   6.3000000e-01   2.0000000e-01   2.6334757e-01
   6.3000000e-01   2.6000000e-01   2.6415070e-01
   6.3000000e-01   3.2000000e-01   2.6497857e-01
   6.3000000e-01   3.8000000e-01   2.6583161e-01
   6.3000000e-01   4.4000000e-01   2.6671025e-01
   6.3000000e-01   5.0000000e-01   2.6761496e-01
   6.3000000e-01   5.6000000e-01   2.6854625e-01
   6.3000000e-01   6.2000000e-01   2.6950465e-01
   6.3000000e-01   6.8000000e-01   2.7049073e-01
   6.3000000e-01   7.4000000e-01   2.7150512e-01
   6.3000000e-01   8.0000000e-01   2.7254844e-01
   6.3000000e-01   8.6000000e-01   2.7362140e-01
   6.3000000e-01   9.2000000e-01   2.7472472e-01
   6.3000000e-01   9.8000000e-01   2.7585918e-01
   6.6000000e-01  -1.0000000e+00   2.4077019e-01
   6.6000000e-01  -9.4000000e-01   2.4123874e-01
   6.6000000e-01  -8.8000000e-01   2.4172936e-01
   6.6000000e-01  -8.2000000e-01   2.4224204e-01
   6.6000000e-01  -7.6000000e-01   2.4277680e-01
   6.6000000e-01  -7.0000000e-01   2.4333367e-01
   6.6000000e-01  -6.4000000e-01   2.4391271e-01
   6.6000000e-01  -5.8000000e-01   2.4451401e-01
   6.6000000e-01  -5.2000000e-01   2.4513769e-01
   6.6000000e-01  -4.6000000e-01   2.4578388e-01
   6.6000000e-01  -4.0000000e-01   2.4645274e-01
   6.6000000e-01  -3.4000000e-01   2.4714446e-01
   6.6000000e-01  -2.8000000e-01   2.4785923e-01
   6.6000000e-01  -2.2000000e-01   2.4859730e-01
   6.6000000e-01  -1.6000000e-01   2.4935892e-01
   6.6000000e-01  -1.0000000e-01   2.5014438e-01
   6.6000000e-01  -4.0000000e-02   2.5095397e-01
   6.6000000e-01   2.0000000e-02   2.5178803e-01
   6.6000000e-01   8.0000000e-02   2.5264693e-01
   6.6000000e-01   1.4000000e-01   2.5353105e-01
   6.6000000e-01   2.0000000e-01   2.5444080e-01
   6.6000000e-01   2.6000000e-01   2.5537662e-01
   6.6000000e-01   3.2000000e-01   2.5633900e-01
   6.6000000e-01   3.8000000e-01   2.5732843e-01
   6.6000000e-01   4.4000000e-01   2.5834546e-01
   6.6000000e-01   5.0000000e-01   2.5939065e-01
   6.6000000e-01   5.6000000e-01   2.6046461e-01
   6.6000000e-01   6.2000000e-01   2.6156798e-01
   6.6000000e-01   6.8000000e-01   2.6270145e-01
   6.6000000e-01   7.4000000e-01   2.6386573e-01
   6.6000000e-01   8.0000000e-01   2.6506160e-01
   6.6000000e-01   8.6000000e-01   2.6628986e-01
   6.6000000e-01   9.2000000e-01   2.6755138e-01
   6.6000000e-01   9.8000000e-01   2.6884705e-01
   6.9000000e-01  -1.0000000e+00   2.2786069e-01
   6.9000000e-01  -9.4000000e-01   2.2842054e-01
   6.9000000e-01  -8.8000000e-01   2.2900268e-01
   6.9000000e-01  -8.2000000e-01   2.2960717e-01
   6.9000000e-01  -7.6000000e-01   2.3023410e-01
   6.9000000e-01  -7.0000000e-01   2.3088358e-01
   6.9000000e-01  -6.4000000e-01   2.3155574e-01
   6.9000000e-01  -5.8000000e-01   2.3225074e-01
   6.9000000e-01  -5.2000000e-01   2.3296876e-01
   6.9000000e-01  -4.6000000e-01   2.3371002e-01
   6.9000000e-01  -4.0000000e-01   2.3447473e-01
   6.9000000e-01  -3.4000000e-01   2.3526317e-01
   6.9000000e-01  -2.8000000e-01   2.3607561e-01
   6.9000000e-01  -2.2000000e-01   2.3691237e-01
   6.9000000e-01  -1.6000000e-01   2.3777377e-01
   6.9000000e-01  -1.0000000e-01   2.3866019e-01
   6.9000000e-01  -4.0000000e-02   2.3957199e-01
   6.9000000e-01   2.0000000e-02   2.4050962e-01
   6.9000000e-01   8.0000000e-02   2.4147350e-01
   6.9000000e-01   1.4000000e-01   2.4246411e-01
   6.9000000e-01   2.0000000e-01   2.4348196e-01
   6.9000000e-01   2.6000000e-01   2.4452759e-01
   6.9000000e-01   3.2000000e-01   2.4560156e-01
   6.9000000e-01   3.8000000e-01   2.4670448e-01
   6.9000000e-01   4.4000000e-01   2.4783699e-01
   6.9000000e-01   5.0000000e-01   2.4899977e-01
   6.9000000e-01   5.6000000e-01   2.5019353e-01
   6.9000000e-01   6.2000000e-01   2.5141903e-01
   6.9000000e-01   6.8000000e-01   2.5267708e-01
   6.9000000e-01   7.4000000e-01   2.5396852e-01
   6.9000000e-01   8.0000000e-01   2.5529425e-01
   6.9000000e-01   8.6000000e-01   2.5665522e-01
   6.9000000e-01   9.2000000e-01   2.5805242e-01
   6.9000000e-01   9.8000000e-01   2.5948692e-01
   7.2000000e-01  -1.0000000e+00   2.1336711e-01
   7.2000000e-01  -9.4000000e-01   2.1399469e-01
   7.2000000e-01  -8.8000000e-01   2.1464463e-01
   7.2000000e-01  -8.2000000e-01   2.1531705e-01
   7.2000000e-01  -7.6000000e-01   2.1601210e-01
   7.2000000e-01  -7.0000000e-01   2.1672995e-01
   7.2000000e-01  -6.4000000e-01   2.1747081e-01
   7.2000000e-01  -5.8000000e-01   2.1823491e-01
   7.2000000e-01  -5.2000000e-01   2.1902249e-01
   7.2000000e-01  -4.6000000e-01   2.1983384e-01
   7.2000000e-01  -4.0000000e-01   2.2066926e-01
   7.2000000e-01  -3.4000000e-01   2.2152908e-01
   7.2000000e-01  -2.8000000e-01   2.2241365e-01
   7.2000000e-01  -2.2000000e-01   2.2332335e-01
   7.2000000e-01  -1.6000000e-01   2.2425861e-01
   7.2000000e-01  -1.0000000e-01   2.2521985e-01
   7.2000000e-01  -4.0000000e-02   2.2620756e-01
   7.2000000e-01   2.0000000e-02   2.2722221e-01
   7.2000000e-01   8.0000000e-02   2.2826436e-01
   7.2000000e-01   1.4000000e-01   2.2933455e-01
   7.2000000e-01   2.0000000e-01   2.3043339e-01
   7.2000000e-01   2.6000000e-01   2.3156150e-01
   7.2000000e-01   3.2000000e-01   2.3271956e-01
   7.2000000e-01   3.8000000e-01   2.3390827e-01
   7.2000000e-01   4.4000000e-01   2.3512838e-01
   7.2000000e-01   5.0000000e-01   2.3638067e-01
   7.2000000e-01   5.6000000e-01   2.3766598e-01
   7.2000000e-01   6.2000000e-01   2.3898518e-01
   7.2000000e-01   6.8000000e-01   2.4033921e-01
   7.2000000e-01   7.4000000e-01   2.4172903e-01
   7.2000000e-01   8.0000000e-01   2.4315569e-01
   7.2000000e-01   8.6000000e-01   2.4462027e-01
   7.2000000e-01   9.2000000e-01   2.4612393e-01
   7.2000000e-01   9.8000000e-01   2.4766789e-01
   7.5000000e-01  -1.0000000e+00   1.9729861e-01
   7.5000000e-01  -9.4000000e-01   1.9796914e-01
   7.5000000e-01  -8.8000000e-01   1.9866181e-01
   7.5000000e-01  -8.2000000e-01   1.9937680e-01
   7.5000000e-01  -7.6000000e-01   2.0011433e-01
   7.5000000e-01  -7.0000000e-01   2.0087464e-01
   7.5000000e-01  -6.4000000e-01   2.0165798e-01
   7.5000000e-01  -5.8000000e-01   2.0246464e-01
   7.5000000e-01  -5.2000000e-01   2.0329494e-01
   7.5000000e-01  -4.6000000e-01   2.0414923e-01
   7.5000000e-01  -4.0000000e-01   2.0502785e-01
   7.5000000e-01  -3.4000000e-01   2.0593123e-01
   7.5000000e-01  -2.8000000e-01   2.0685976e-01
   7.5000000e-01  -2.2000000e-01   2.0781391e-01
   7.5000000e-01  -1.6000000e-01   2.0879416e-01
   7.5000000e-01  -1.0000000e-01   2.0980102e-01
   7.5000000e-01  -4.0000000e-02   2.1083503e-01
   7.5000000e-01   2.0000000e-02   2.1189677e-01
   7.5000000e-01   8.0000000e-02   2.1298685e-01
   7.5000000e-01   1.4000000e-01   2.1410591e-01
   7.5000000e-01   2.0000000e-01   2.1525464e-01
   7.5000000e-01   2.6000000e-01   2.1643375e-01
   7.5000000e-01   3.2000000e-01   2.1764400e-01
   7.5000000e-01   3.8000000e-01   2.1888620e-01
   7.5000000e-01   4.4000000e-01   2.2016120e-01
   7.5000000e-01   5.0000000e-01   2.2146988e-01
   7.5000000e-01   5.6000000e-01   2.2281319e-01
   7.5000000e-01   6.2000000e-01   2.2419213e-01
   7.5000000e-01   6.8000000e-01   2.2560774e-01
   7.5000000e-01   7.4000000e-01   2.2706112e-01
   7.5000000e-01   8.0000000e-01   2.2855346e-01
   7.5000000e-01   8.6000000e-01   2.3008597e-01
   7.5000000e-01   9.2000000e-01   2.3165997e-01
   7.5000000e-01   9.8000000e-01   2.3327683e-01
   7.8000000e-01  -1.0000000e+00   1.7965544e-01
   7.8000000e-01  -9.4000000e-01   1.8034316e-01
   7.8000000e-01  -8.8000000e-01   1.8105244e-01
   7.8000000e-01  -8.2000000e-01   1.8178350e-01
   7.8000000e-01  -7.6000000e-01   1.8253662e-01
   7.8000000e-01  -7.0000000e-01   1.8331207e-01
   7.8000000e-01  -6.4000000e-01   1.8411018e-01
   7.8000000e-01  -5.8000000e-01   1.8493127e-01
   7.8000000e-01  -5.2000000e-01   1.8577572e-01
   7.8000000e-01  -4.6000000e-01   1.8664392e-01
   7.8000000e-01  -4.0000000e-01   1.8753628e-01
   7.8000000e-01  -3.4000000e-01   1.8845326e-01
   7.8000000e-01  -2.8000000e-01   1.8939533e-01
   7.8000000e-01  -2.2000000e-01   1.9036301e-01
   7.8000000e-01  -1.6000000e-01   1.9135682e-01
   7.8000000e-01  -1.0000000e-01   1.9237734e-01
   7.8000000e-01  -4.0000000e-02   1.9342517e-01
   7.8000000e-01   2.0000000e-02   1.9450096e-01
   7.8000000e-01   8.0000000e-02   1.9560538e-01
   7.8000000e-01   1.4000000e-01   1.9673914e-01
   7.8000000e-01   2.0000000e-01   1.9790299e-01
   7.8000000e-01   2.6000000e-01   1.9909774e-01
   7.8000000e-01   3.2000000e-01   2.0032421e-01
   7.8000000e-01   3.8000000e-01   2.0158330e-01
   7.8000000e-01   4.4000000e-01   2.0287593e-01
   7.8000000e-01   5.0000000e-01   2.0420308e-01
   7.8000000e-01   5.6000000e-01   2.0556581e-01
   7.8000000e-01   6.2000000e-01   2.0696519e-01
   7.8000000e-01   6.8000000e-01   2.0840239e-01
   7.8000000e-01   7.4000000e-01   2.0987862e-01
   7.8000000e-01   8.0000000e-01   2.1139518e-01
   7.8000000e-01   8.6000000e-01   2.1295342e-01
   7.8000000e-01   9.2000000e-01   2.1455478e-01
   7.8000000e-01   9.8000000e-01   2.1620077e-01
   8.1000000e-01  -1.0000000e+00   1.6042894e-01
   8.1000000e-01  -9.4000000e-01   1.6110741e-01
   8.1000000e-01  -8.8000000e-01   1.6180639e-01
   8.1000000e-01  -8.2000000e-01   1.6252615e-01
   8.1000000e-01  -7.6000000e-01   1.6326699e-01
   8.1000000e-01  -7.0000000e-01   1.6402924e-01
   8.1000000e-01  -6.4000000e-01   1.6481324e-01
   8.1000000e-01  -5.8000000e-01   1.6561936e-01
   8.1000000e-01  -5.2000000e-01   1.6644800e-01
   8.1000000e-01  -4.6000000e-01   1.6729959e-01
   8.1000000e-01  -4.0000000e-01   1.6817459e-01
   8.1000000e-01  -3.4000000e-01   1.6907348e-01
   8.1000000e-01  -2.8000000e-01   1.6999677e-01
   8.1000000e-01  -2.2000000e-01   1.7094500e-01
   8.1000000e-01  -1.6000000e-01   1.7191876e-01
   8.1000000e-01  -1.0000000e-01   1.7291866e-01
   8.1000000e-01  -4.0000000e-02   1.7394534e-01
   8.1000000e-01   2.0000000e-02   1.7499947e-01
   8.1000000e-01   8.0000000e-02   1.7608179e-01
   8.1000000e-01   1.4000000e-01   1.7719304e-01
   8.1000000e-01   2.0000000e-01   1.7833404e-01
   8.1000000e-01   2.6000000e-01   1.7950561e-01
   8.1000000e-01   3.2000000e-01   1.8070866e-01
   8.1000000e-01   3.8000000e-01   1.8194413e-01
   8.1000000e-01   4.4000000e-01   1.8321300e-01
   8.1000000e-01   5.0000000e-01   1.8451633e-01
   8.1000000e-01   5.6000000e-01   1.8585522e-01
   8.1000000e-01   6.2000000e-01   1.8723082e-01
   8.1000000e-01   6.8000000e-01   1.8864438e-01
   8.1000000e-01   7.4000000e-01   1.9009720e-01
   8.1000000e-01   8.0000000e-01   1.9159064e-01
   8.1000000e-01   8.6000000e-01   1.9312616e-01
   8.1000000e-01   9.2000000e-01   1.9470531e-01
   8.1000000e-01   9.8000000e-01   1.9632969e-01
   8.4000000e-01  -1.0000000e+00   1.3960160e-01
   8.4000000e-01  -9.4000000e-01   1.4024394e-01
   8.4000000e-01  -8.8000000e-01   1.4090521e-01
   8.4000000e-01  -8.2000000e-01   1.4158572e-01
   8.4000000e-01  -7.6000000e-01   1.4228577e-01
   8.4000000e-01  -7.0000000e-01   1.4300570e-01
   8.4000000e-01  -6.4000000e-01   1.4374587e-01
   8.4000000e-01  -5.8000000e-01   1.4450667e-01
   8.4000000e-01  -5.2000000e-01   1.4528852e-01
   8.4000000e-01  -4.6000000e-01   1.4609186e-01
   8.4000000e-01  -4.0000000e-01   1.4691715e-01
   8.4000000e-01  -3.4000000e-01   1.4776489e-01
   8.4000000e-01  -2.8000000e-01   1.4863560e-01
   8.4000000e-01  -2.2000000e-01   1.4952984e-01
   8.4000000e-01  -1.6000000e-01   1.5044820e-01
   8.4000000e-01  -1.0000000e-01   1.5139131e-01
   8.4000000e-01  -4.0000000e-02   1.5235981e-01
   8.4000000e-01   2.0000000e-02   1.5335440e-01
   8.4000000e-01   8.0000000e-02   1.5437582e-01
   8.4000000e-01   1.4000000e-01   1.5542483e-01
   8.4000000e-01   2.0000000e-01   1.5650225e-01
   8.4000000e-01   2.6000000e-01   1.5760895e-01
   8.4000000e-01   3.2000000e-01   1.5874582e-01
   8.4000000e-01   3.8000000e-01   1.5991382e-01
   8.4000000e-01   4.4000000e-01   1.6111397e-01
   8.4000000e-01   5.0000000e-01   1.6234734e-01
   8.4000000e-01   5.6000000e-01   1.6361504e-01
   8.4000000e-01   6.2000000e-01   1.6491828e-01
   8.4000000e-01   6.8000000e-01   1.6625831e-01
   8.4000000e-01   7.4000000e-01   1.6763646e-01
   8.4000000e-01   8.0000000e-01   1.6905414e-01
   8.4000000e-01   8.6000000e-01   1.7051285e-01
   8.4000000e-01   9.2000000e-01   1.7201416e-01
   8.4000000e-01   9.8000000e-01   1.7355974e-01
   8.7000000e-01  -1.0000000e+00   1.1714708e-01
   8.7000000e-01  -9.4000000e-01   1.1772622e-01
   8.7000000e-01  -8.8000000e-01   1.1832215e-01
   8.7000000e-01  -8.2000000e-01   1.1893514e-01
   8.7000000e-01  -7.6000000e-01   1.1956550e-01
   8.7000000e-01  -7.0000000e-01   1.2021357e-01
   8.7000000e-01  -6.4000000e-01   1.2087970e-01
   8.7000000e-01  -5.8000000e-01   1.2156427e-01
   8.7000000e-01  -5.2000000e-01   1.2226768e-01
   8.7000000e-01  -4.6000000e-01   1.2299036e-01
   8.7000000e-01  -4.0000000e-01   1.2373276e-01
   8.7000000e-01  -3.4000000e-01   1.2449536e-01
   8.7000000e-01  -2.8000000e-01   1.2527867e-01
   8.7000000e-01  -2.2000000e-01   1.2608322e-01
   8.7000000e-01  -1.6000000e-01   1.2690958e-01
   8.7000000e-01  -1.0000000e-01   1.2775835e-01
   8.7000000e-01  -4.0000000e-02   1.2863017e-01
   8.7000000e-01   2.0000000e-02   1.2952569e-01
   8.7000000e-01   8.0000000e-02   1.3044563e-01
   8.7000000e-01   1.4000000e-01   1.3139074e-01
   8.7000000e-01   2.0000000e-01   1.3236178e-01
   8.7000000e-01   2.6000000e-01   1.3335960e-01
   8.7000000e-01   3.2000000e-01   1.3438507e-01
   8.7000000e-01   3.8000000e-01   1.3543912e-01
   8.7000000e-01   4.4000000e-01   1.3652272e-01
   8.7000000e-01   5.0000000e-01   1.3763690e-01
   8.7000000e-01   5.6000000e-01   1.3878276e-01
   8.7000000e-01   6.2000000e-01   1.3996145e-01
   8.7000000e-01   6.8000000e-01   1.4117420e-01
   8.7000000e-01   7.4000000e-01   1.4242229e-01
   8.7000000e-01   8.0000000e-01   1.4370710e-01
   8.7000000e-01   8.6000000e-01   1.4503008e-01
   8.7000000e-01   9.2000000e-01   1.4639278e-01
   8.7000000e-01   9.8000000e-01   1.4779683e-01
   9.0000000e-01  -1.0000000e+00   9.3030156e-02
   9.0000000e-01  -9.4000000e-01   9.3519124e-02
   9.0000000e-01  -8.8000000e-01   9.4022077e-02
   9.0000000e-01  -8.2000000e-01   9.4539279e-02
   9.0000000e-01  -7.6000000e-01   9.5071010e-02
   9.0000000e-01  -7.0000000e-01   9.5617571e-02
   9.0000000e-01  -6.4000000e-01   9.6179283e-02
   9.0000000e-01  -5.8000000e-01   9.6756486e-02
   9.0000000e-01  -5.2000000e-01   9.7349540e-02
   9.0000000e-01  -4.6000000e-01   9.7958830e-02
   9.0000000e-01  -4.0000000e-01   9.8584762e-02
   9.0000000e-01  -3.4000000e-01   9.9227765e-02
   9.0000000e-01  -2.8000000e-01   9.9888293e-02
   9.0000000e-01  -2.2000000e-01   1.0056683e-01
   9.0000000e-01  -1.6000000e-01   1.0126387e-01
   9.0000000e-01  -1.0000000e-01   1.0197997e-01
   9.0000000e-01  -4.0000000e-02   1.0271568e-01
   9.0000000e-01   2.0000000e-02   1.0347161e-01
   9.0000000e-01   8.0000000e-02   1.0424838e-01
   9.0000000e-01   1.4000000e-01   1.0504666e-01
   9.0000000e-01   2.0000000e-01   1.0586716e-01
   9.0000000e-01   2.6000000e-01   1.0671062e-01
   9.0000000e-01   3.2000000e-01   1.0757782e-01
   9.0000000e-01   3.8000000e-01   1.0846959e-01
   9.0000000e-01   4.4000000e-01   1.0938682e-01
   9.0000000e-01   5.0000000e-01   1.1033044e-01
   9.0000000e-01   5.6000000e-01   1.1130142e-01
   9.0000000e-01   6.2000000e-01   1.1230080e-01
   9.0000000e-01   6.8000000e-01   1.1332970e-01
   9.0000000e-01   7.4000000e-01   1.1438929e-01
   9.0000000e-01   8.0000000e-01   1.1548079e-01
   9.0000000e-01   8.6000000e-01   1.1660554e-01
   9.0000000e-01   9.2000000e-01   1.1776494e-01
   9.0000000e-01   9.8000000e-01   1.1896046e-01
   9.3000000e-01  -1.0000000e+00   6.7206707e-02
   9.3000000e-01  -9.4000000e-01   6.7578846e-02
   9.3000000e-01  -8.8000000e-01   6.7961528e-02
   9.3000000e-01  -8.2000000e-01   6.8354965e-02
   9.3000000e-01  -7.6000000e-01   6.8759384e-02
   9.3000000e-01  -7.0000000e-01   6.9175028e-02
   9.3000000e-01  -6.4000000e-01   6.9602154e-02
   9.3000000e-01  -5.8000000e-01   7.0041034e-02
   9.3000000e-01  -5.2000000e-01   7.0491960e-02
   9.3000000e-01  -4.6000000e-01   7.0955238e-02
   9.3000000e-01  -4.0000000e-01   7.1431192e-02
   9.3000000e-01  -3.4000000e-01   7.1920167e-02
   9.3000000e-01  -2.8000000e-01   7.2422526e-02
   9.3000000e-01  -2.2000000e-01   7.2938654e-02
   9.3000000e-01  -1.6000000e-01   7.3468955e-02
   9.3000000e-01  -1.0000000e-01   7.4013858e-02
   9.3000000e-01  -4.0000000e-02   7.4573817e-02
   9.3000000e-01   2.0000000e-02   7.5149309e-02
   9.3000000e-01   8.0000000e-02   7.5740840e-02
   9.3000000e-01   1.4000000e-01   7.6348943e-02
   9.3000000e-01   2.0000000e-01   7.6974182e-02
   9.3000000e-01   2.6000000e-01   7.7617154e-02
   9.3000000e-01   3.2000000e-01   7.8278490e-02
   9.3000000e-01   3.8000000e-01   7.8958855e-02
   9.3000000e-01   4.4000000e-01   7.9658957e-02
   9.3000000e-01   5.0000000e-01   8.0379543e-02
   9.3000000e-01   5.6000000e-01   8.1121404e-02
   9.3000000e-01   6.2000000e-01   8.1885381e-02
   9.3000000e-01   6.8000000e-01   8.2672365e-02
   9.3000000e-01   7.4000000e-01   8.3483301e-02
   9.3000000e-01   8.0000000e-01   8.4319193e-02
   9.3000000e-01   8.6000000e-01   8.5181111e-02
   9.3000000e-01   9.2000000e-01   8.6070191e-02
   9.3000000e-01   9.8000000e-01   8.6987644e-02
   9.6000000e-01  -1.0000000e+00   3.9623601e-02
   9.6000000e-01  -9.4000000e-01   3.9852886e-02
   9.6000000e-01  -8.8000000e-01   4.0088616e-02
   9.6000000e-01  -8.2000000e-01   4.0330930e-02
   9.6000000e-01  -7.6000000e-01   4.0579973e-02
   9.6000000e-01  -7.0000000e-01   4.0835902e-02
   9.6000000e-01  -6.4000000e-01   4.1098882e-02
   9.6000000e-01  -5.8000000e-01   4.1369088e-02
   9.6000000e-01  -5.2000000e-01   4.1646708e-02
   9.6000000e-01  -4.6000000e-01   4.1931938e-02
   9.6000000e-01  -4.0000000e-01   4.2224986e-02
   9.6000000e-01  -3.4000000e-01   4.2526074e-02
   9.6000000e-01  -2.8000000e-01   4.2835434e-02
   9.6000000e-01  -2.2000000e-01   4.3153312e-02
   9.6000000e-01  -1.6000000e-01   4.3479969e-02
   9.6000000e-01  -1.0000000e-01   4.3815679e-02
   9.6000000e-01  -4.0000000e-02   4.4160734e-02
   9.6000000e-01   2.0000000e-02   4.4515439e-02
   9.6000000e-01   8.0000000e-02   4.4880120e-02
   9.6000000e-01   1.4000000e-01   4.5255119e-02
   9.6000000e-01   2.0000000e-01   4.5640798e-02
   9.6000000e-01   2.6000000e-01   4.6037541e-02
   9.6000000e-01   3.2000000e-01   4.6445754e-02
   9.6000000e-01   3.8000000e-01   4.6865866e-02
   9.6000000e-01   4.4000000e-01   4.7298333e-02
   9.6000000e-01   5.0000000e-01   4.7743635e-02
   9.6000000e-01   5.6000000e-01   4.8202286e-02
   9.6000000e-01   6.2000000e-01   4.8674826e-02
   9.6000000e-01   6.8000000e-01   4.9161833e-02
   9.6000000e-01   7.4000000e-01   4.9663919e-02
   9.6000000e-01   8.0000000e-01   5.0181736e-02
   9.6000000e-01   8.6000000e-01   5.0715975e-02
   9.6000000e-01   9.2000000e-01   5.1267378e-02
   9.6000000e-01   9.8000000e-01   5.1836730e-02
   9.9000000e-01  -1.0000000e+00   1.0218608e-02
   9.9000000e-01  -9.4000000e-01   1.0279952e-02
   9.9000000e-01  -8.8000000e-01   1.0343008e-02
   9.9000000e-01  -8.2000000e-01   1.0407815e-02
   9.9000000e-01  -7.6000000e-01   1.0474414e-02
   9.9000000e-01  -7.0000000e-01   1.0542847e-02
   9.9000000e-01  -6.4000000e-01   1.0613160e-02
   9.9000000e-01  -5.8000000e-01   1.0685402e-02
   9.9000000e-01  -5.2000000e-01   1.0759624e-02
   9.9000000e-01  -4.6000000e-01   1.0835881e-02
   9.9000000e-01  -4.0000000e-01   1.0914230e-02
   9.9000000e-01  -3.4000000e-01   1.0994732e-02
   9.9000000e-01  -2.8000000e-01   1.1077452e-02
   9.9000000e-01  -2.2000000e-01   1.1162457e-02
   9.9000000e-01  -1.6000000e-01   1.1249819e-02
   9.9000000e-01  -1.0000000e-01   1.1339613e-02
   9.9000000e-01  -4.0000000e-02   1.1431921e-02
   9.9000000e-01   2.0000000e-02   1.1526827e-02
   9.9000000e-01   8.0000000e-02   1.1624420e-02
   9.9000000e-01   1.4000000e-01   1.1724794e-02
   9.9000000e-01   2.0000000e-01   1.1828051e-02
   9.9000000e-01   2.6000000e-01   1.1934296e-02
   9.9000000e-01   3.2000000e-01   1.2043642e-02
   9.9000000e-01   3.8000000e-01   1.2156206e-02
   9.9000000e-01   4.4000000e-01   1.2272116e-02
   9.9000000e-01   5.0000000e-01   1.2391505e-02
   9.9000000e-01   5.6000000e-01   1.2514514e-02
   9.9000000e-01   6.2000000e-01   1.2641294e-02
   9.9000000e-01   6.8000000e-01   1.2772006e-02
   9.9000000e-01   7.4000000e-01   1.2906819e-02
   9.9000000e-01   8.0000000e-01   1.3045914e-02
   9.9000000e-01   8.6000000e-01   1.3189486e-02
   9.9000000e-01   9.2000000e-01   1.3337738e-02
   9.9000000e-01   9.8000000e-01   1.3490893e-02


==> avrb.txt <==
0 0.00109875019431123 0.000204431328090931 0.000145938877640235
0.01 0.000993442121257143 0.000193722844060804 0.000132922743145624
0.02 0.000959925102767456 0.000173763907411708 0.00012059119877023
0.03 0.000960074302841444 0.000165169033477817 0.000113086248401517
0.04 0.000964808053736318 0.000160711466254787 0.000109369380708638
0.05 0.000954390649134102 0.000160384363096873 0.000108073392192197
0.06 0.000927605236459978 0.000165899657965553 0.000110364972461978
0.07000000000000001 0.000894439766736414 0.000174578697860807 0.000113971725516968
0.08 0.00086358537009843 0.000182459277007311 0.000119048718117985
0.09 0.000835414024160025 0.000190640575468233 0.000126149961354499
0.1 0.000805698533561144 0.000201229626623533 0.000133751920793513
0.11 0.000772851799433729 0.000214254682233961 0.000139596249939411
0.12 0.000743353445541465 0.000227365067976149 0.000144671712223944
0.13 0.000728826833412486 0.000236530396176358 0.000149841507985587
0.14 0.0007318778930639511 0.000240582049021781 0.00015452567920474
0.15 0.000747076510843036 0.000243161733730369 0.00015853938991827
0.16 0.000770009614225713 0.000248128772709862 0.000162641011602064
0.17 0.000803367732277479 0.000256424474603782 0.000167022455897392
0.18 0.000848144337038879 0.000265677307795525 0.000171190801077428
0.19 0.000892560392158424 0.000271498141983873 0.000175159917633638
0.2 0.000918490811214267 0.000273989763541105 0.00017947042832577
0.21 0.00091998694335487 0.00027739015725811 0.000183835503851355
0.22 0.000909659948264363 0.00028308305369828 0.000187969634251595
0.23 0.000905084713092841 0.000288134569441414 0.000191835912403358
0.24 0.000912537576046063 0.000289667256323234 0.000195504139931196
0.25 0.000927548700587113 0.000290292918702007 0.000199115497562396
0.26 0.000946275540914158 0.000292980753433114 0.000202947304086493
0.27 0.000967342052318274 0.000297451067532286 0.000206678962969315
0.28 0.000988897267719723 0.000301254243503435 0.000210179015076678
0.29 0.00100686672669614 0.00030292882634478 0.000213427449370207
0.3 0.00101925839322896 0.000304569377374812 0.000216263334466978
0.31 0.00102852259299181 0.000308068724414155 0.000218775730700398
0.32 0.00103766649691634 0.000313091027576564 0.000221071773147087
0.33 0.0010489796955629 0.000317746780084664 0.000223280559194035
0.34 0.00106444835225231 0.000321649633989745 0.000225595167973809
0.35 0.0010859701235913 0.000326286676820957 0.000228062648711887
0.36 0.00111072187549022 0.000332308019385791 0.000230728317864516
0.37 0.00112999462604438 0.000338227025296458 0.000233480339885916
0.38 0.00113662668671028 0.000343063462345592 0.000236155534728415
0.39 0.00113237557821743 0.000347749791343642 0.000238641764954714
0.4 0.00112578612454675 0.00035305935187055 0.000240962804098639
0.41 0.00112415391138117 0.000357937828770444 0.000243166767881853
0.42 0.00113124706929859 0.000361373102187866 0.000245528821359215
0.43 0.00114776001747716 0.000364494839497944 0.000248028001363268
0.44 0.00117130537626709 0.000368521026094384 0.000250666279428471
0.45 0.0011934269095859 0.000372331929426258 0.000253368310825965
0.46 0.00120432264992612 0.000374209852191488 0.000255954316818569
0.47 0.0012014313680988 0.000374804394301666 0.000258419535673202
0.48 0.00119199214267118 0.000376225843819951 0.000261051964718767
0.49 0.00118635195366332 0.00037904656682929 0.000263885086824508
0.5 0.00119096371457508 0.000382331102068149 0.000266829242609225
0.51 0.0012083635776145 0.00038535712844621 0.000269806487984228
0.52 0.00123997866323827 0.0003885325688057 0.000272787215388219
0.53 0.00128315298497957 0.000392120932408853 0.000275743755158099
0.54 0.00132744096288822 0.000395831610414062 0.000278544300829601
0.55 0.00135869193593866 0.000399042605654235 0.000281047617033795
0.5600000000000001 0.00136993471630165 0.000401461350435231 0.000283345504410115
0.5700000000000001 0.0013663984752624 0.000403404022272338 0.000285534125335494
0.58 0.00135988376807853 0.000405056140610133 0.000287570324220742
0.59 0.00136030640471564 0.000406572678463613 0.000289405926307008
0.6 0.00137147946740666 0.000408067199924886 0.000290717853454102
0.61 0.00139005376597161 0.000409790620795936 0.000291246390332821
0.62 0.00140680894969301 0.000411775439501407 0.000291234364288787
0.63 0.00140978639442629 0.000413192792857788 0.000290963558628094
0.64 0.00139298072193383 0.000413235039252249 0.000290408345040766
0.65 0.00136148545558295 0.000412705020681035 0.000289641566508833
0.66 0.00132803705685399 0.000412668207043997 0.000288783434353367
0.67 0.00130376752527162 0.000412993480894311 0.000288009507592015
0.68 0.00129155274675664 0.000411977267875767 0.000287070370613636
0.6900000000000001 0.00128874921948252 0.00040923593756126 0.00028564009447996
0.7000000000000001 0.00129083677509103 0.000406411302943131 0.000283994569161558
0.71 0.00129289771540775 0.000404204191901799 0.000282411784875266
0.72 0.00128969955198021 0.000401789687503423 0.000280748993414356
0.73 0.0012800627790474 0.000397635695176531 0.000278635251852452
0.74 0.0012671927234167 0.000392405762123396 0.000276151462312541
0.75 0.0012552009619534 0.000387359840212356 0.000273476356465826
0.76 0.0012457760818865 0.000382489314335356 0.000269813622168613
0.77 0.00124122018730943 0.000377533600705426 0.000264794936598613
0.78 0.00124573171079564 0.000372248789511345 0.000259423926707854
0.79 0.00125925092662277 0.000366967668487914 0.000254403173807381
0.8 0.00126955898841943 0.000361483061197016 0.000249560118657849
0.8100000000000001 0.00126061025369864 0.0003553290916665 0.000244809057316546
0.8200000000000001 0.00122601422383514 0.00034853346825398 0.000240365718709123
0.8300000000000001 0.00117447730172453 0.000340882642925095 0.000235984046649446
0.84 0.00112167794451902 0.000331922099718906 0.00023142799867075
0.85 0.00107745894025334 0.000321755782198594 0.00022660240259931
0.86 0.00104390236988118 0.000311242979539349 0.000221420021359978
0.87 0.00102056172305757 0.000300351592267902 0.000215364595937386
0.88 0.0010055265821971 0.000288071884969597 0.000208465439102634
0.89 0.0009926772099707289 0.000274279781791076 0.00020072576605375
0.9 0.000971397164727148 0.00025886405922909 0.00019096030746372
0.91 0.000933470707455294 0.000241694524372548 0.000178589807204235
0.92 0.00087902217585653 0.000222785134005954 0.000165036672328663
0.93 0.000814906683027782 0.000202308946063934 0.000150697848688889
0.9400000000000001 0.000747778500991376 0.000180118191679135 0.000134572464940438
0.9500000000000001 0.000679389479453453 0.000157077631810671 0.000116182302798978
0.96 0.000603848409427816 0.000134419147364641 9.78794743846648e-005
0.97 0.000513266515929537 0.000113805501420059 7.920769471680991e-005
0.98 0.000411142008532707 9.06886950896952e-005 6.262851347463121e-005
0.99 0.000324487187984698 6.750364889972e-005 4.74443166309932e-005
1 0.000345863996430773 3.79193877346763e-005 2.59822369571779e-005


==> avrbmlft.txt <==
0 0.00056043 0.00010594 4.2068e-05
0.01 0.00043671 0.00010214 4.8344e-05
0.02 0.00040545 9.9914e-05 5.5915e-05
0.03 0.00040296 0.00010145 6.093e-05
0.04 0.00040158 0.00010785 6.9613e-05
0.05 0.00039879 0.00011676 7.9294e-05
0.06 0.00040886 0.00012695 8.8129e-05
0.07 0.00043923 0.00013814 9.6695e-05
0.08 0.00048078 0.00014978 0.00010509
0.09 0.00052081 0.00016092 0.00011279
0.1 0.00055466 0.00017147 0.00011968
0.11 0.00058441 0.00018155 0.00012633
0.12 0.00061341 0.0001911 0.00013265
0.13 0.00064304 0.00019997 0.00013822
0.14 0.00067274 0.00020829 0.00014326
0.15 0.0007015 0.00021613 0.00014806
0.16 0.00072796 0.00022357 0.00015237
0.17 0.00075167 0.00023068 0.0001561
0.18 0.00077286 0.00023757 0.00015953
0.19 0.0007925 0.00024407 0.0001626
0.2 0.00081107 0.00024988 0.00016524
0.21 0.00082893 0.00025528 0.0001679
0.22 0.00084664 0.0002603 0.00017069
0.23 0.00086399 0.00026466 0.00017354
0.24 0.00088069 0.00026818 0.00017643
0.25 0.00089612 0.00027133 0.00017937
0.26 0.00090998 0.00027436 0.00018231
0.27 0.00092277 0.00027718 0.00018516
0.28 0.00093491 0.00027976 0.00018813
0.29 0.00094693 0.00028221 0.00019129
0.3 0.00095898 0.00028458 0.0001945
0.31 0.00097128 0.00028681 0.00019782
0.32 0.00098363 0.00028899 0.00020118
0.33 0.0009957 0.0002913 0.00020443
0.34 0.0010071 0.00029377 0.0002076
0.35 0.001018 0.0002965 0.00021081
0.36 0.0010286 0.00029957 0.00021402
0.37 0.0010393 0.00030292 0.00021719
0.38 0.0010503 0.00030662 0.00022026
0.39 0.0010619 0.00031063 0.0002232
0.4 0.0010733 0.00031464 0.00022598
0.41 0.0010843 0.00031866 0.0002286
0.42 0.0010947 0.0003228 0.00023116
0.43 0.0011044 0.00032706 0.00023364
0.44 0.0011137 0.00033124 0.00023606
0.45 0.0011227 0.00033526 0.00023845
0.46 0.0011315 0.00033922 0.00024086
0.47 0.0011401 0.00034318 0.00024328
0.48 0.0011483 0.000347 0.0002457
0.49 0.0011554 0.00035053 0.00024816
0.5 0.001161 0.00035378 0.00025058
0.51 0.0011645 0.00035685 0.00025287
0.52 0.0011661 0.00035963 0.00025512
0.53 0.0011665 0.00036207 0.00025745
0.54 0.001166 0.00036413 0.0002598
0.55 0.0011651 0.00036586 0.00026214
0.56 0.001164 0.00036723 0.00026446
0.57 0.0011626 0.00036834 0.00026661
0.58 0.0011612 0.00036932 0.0002685
0.59 0.0011599 0.00037037 0.00027022
0.6 0.0011592 0.0003715 0.00027191
0.61 0.0011592 0.00037248 0.00027349
0.62 0.0011593 0.00037323 0.00027492
0.63 0.0011588 0.00037386 0.00027602
0.64 0.0011572 0.0003744 0.00027666
0.65 0.0011547 0.00037481 0.00027686
0.66 0.0011515 0.00037511 0.00027678
0.67 0.001148 0.00037514 0.00027644
0.68 0.0011445 0.00037474 0.00027577
0.69 0.0011408 0.00037382 0.00027474
0.7 0.0011361 0.00037233 0.00027339
0.71 0.0011299 0.00037033 0.00027172
0.72 0.0011222 0.00036797 0.00026977
0.73 0.0011126 0.00036528 0.00026736
0.74 0.0011012 0.00036203 0.00026443
0.75 0.0010878 0.00035825 0.00026115
0.76 0.0010724 0.00035396 0.0002575
0.77 0.0010551 0.00034898 0.00025344
0.78 0.0010362 0.00034314 0.00024913
0.79 0.001016 0.00033676 0.00024463
0.8 0.00099517 0.00033004 0.00023984
0.81 0.00097383 0.00032318 0.00023474
0.82 0.00095202 0.00031612 0.00022924
0.83 0.00092992 0.00030878 0.00022347
0.84 0.00090644 0.00030088 0.00021763
0.85 0.00088197 0.00029225 0.00021156
0.86 0.00085595 0.0002825 0.00020519
0.87 0.0008276 0.00027168 0.00019845
0.88 0.000795 0.00025959 0.00019089
0.89 0.00075722 0.00024638 0.00018218
0.9 0.00071437 0.0002321 0.00017257
0.91 0.00066673 0.0002171 0.00016219
0.92 0.00061482 0.00020127 0.00015056
0.93 0.00055956 0.00018412 0.00013783
0.94 0.00050135 0.00016548 0.00012385
0.95 0.00043918 0.00014494 0.00010848
0.96 0.00036898 0.0001223 9.1567e-05
0.97 0.00029243 9.7757e-05 7.3086e-05
0.98 0.00022338 7.4135e-05 5.5188e-05
0.99 0.00016152 4.973e-05 3.6949e-05
1 5.7645e-05 1.3609e-05 7.2856e-06


==> errewrb.txt <==
0 0.00066957 0.00010513 2.1288e-005
0.01 0.0005701196673785006 9.588033262149936e-005 2.188033262149995e-005
0.02 0.000612544130642198 2.745586935780017e-005 1.25441306421982e-005
0.03 0.0006991446135915999 1.01446135915978e-005 1.21446135915998e-005
0.04 0.000767784404568303 1.978440456830433e-005 7.784404568306202e-006
0.05 0.0007943210198742001 3.432101987419639e-005 2.432101987420027e-005
0.06 0.0007806088673028011 6.060886730280268e-005 4.060886730279656e-005
0.07000000000000001 0.0007445022065600965 7.950220656009754e-005 4.250220656010217e-005
0.08 0.0006988581907279995 8.385819072800893e-005 4.285819072800956e-005
0.09 0.0006435397835437978 8.153978354380476e-005 5.253978354380351e-005
0.1 0.0005734183756369998 8.341837563700938e-005 6.341837563700325e-005
0.11 0.0004683759613589994 9.837596135899018e-005 5.837596135899181e-005
0.12 0.0003493067787229964 0.0001193067787230023 4.930677872300171e-005
0.13 0.0002261183526999777 0.0001261183526999887 4.611835269999198e-005
0.14 0.0001287319146009991 0.0001087319146010068 3.873191460099235e-005
0.15 9.708219848297839e-005 9.708219848297839e-005 3.708219848300165e-005
0.16 0.0001311166424299848 8.111664242999028e-005 3.111664242999579e-005
0.17 0.0002207940505200012 9.079405052000999e-005 3.07940505200055e-005
0.18 0.0003360828003579897 0.0001060828003579817 2.608280035798494e-005
0.19 0.0004269587086219995 0.0001069587086220125 1.695870862200577e-005
0.2 0.0004434026880870134 9.340268808699648e-005 3.402688086989736e-006
0.21 0.000395398339290004 7.539833928998929e-005 4.601660710007449e-006
0.22 0.0002929296156830019 8.292961568301394e-005 7.070384316992806e-006
0.23 0.0001759786836570132 8.597868365700645e-005 1.402131634298254e-005
0.24 7.452407281199891e-005 6.452407281201666e-005 1.547592718800783e-005
0.25 3.853918312299309e-005 4.853918312297534e-005 1.14608168770014e-005
0.26 4.79911901799801e-005 3.799119017999786e-005 1.200880982002439e-005
0.27 9.284036989601341e-005 4.284036989601891e-005 1.715963010398558e-005
0.28 0.0001330398502570052 4.303985025699841e-005 1.696014974297833e-005
0.29 0.0001485357860019909 3.853578600199192e-005 2.146421399801257e-005
0.3 0.0001392679391959972 1.926793919598824e-005 3.073206080400626e-005
0.31 0.0001051706308330402 2.517063083301574e-005 3.482936916698876e-005
0.32 7.617400625598014e-005 3.617400625599565e-005 4.382599374402885e-005
0.33 9.220553274702503e-005 3.220553274702054e-005 4.779446725300396e-005
0.34 0.0001531916265199995 3.319162651999052e-005 4.680837347997846e-005
0.35 0.0002290592943859915 2.905929438601351e-005 5.094070561401098e-005
0.36 0.0003197376762829607 3.973767628295821e-005 5.026232371702077e-005
0.37 0.0003651593902359584 4.515939023597149e-005 5.48406097640175e-005
0.38 0.0003752616082700055 4.526160826995307e-005 5.473839173003592e-005
0.39 0.0003299868252820137 4.998682528201126e-005 6.001317471798773e-005
0.4 0.0002892833165369924 4.928331653697438e-005 6.071668346302461e-005
0.41 0.0002531053074530387 4.310530745299523e-005 5.689469254699375e-005
0.42 0.0002614128985160002 4.141289851600227e-005 5.858710148404223e-005
0.43 0.0003141717972379721 3.417179723796959e-005 5.582820276200939e-005
0.44 0.0003813529104109703 3.135291041100885e-005 4.864708958901565e-005
0.45 0.0004329318460210008 3.293184602098931e-005 4.706815397897968e-005
0.46 0.0004388883692449941 1.888836924501813e-005 5.111163075499636e-005
0.47 0.000409205853036998 7.941469630234899e-007 6.079414696302798e-005
0.48 0.0003338707622730364 1.612923772698061e-005 6.61292377269751e-005
0.49 0.0002728722095760028 1.712779042400969e-005 5.71277904240497e-005
0.5 0.0002462016185439952 2.379838145599722e-005 6.379838145598171e-005
0.51 0.0002738525225460253 3.614747745400715e-005 6.614747745398164e-005
0.52 0.0003558205140119508 4.417948598800514e-005 6.417948598802514e-005
0.53 0.0004721033398989993 4.789666010102112e-005 5.789666010103112e-005
0.54 0.0005727011185340247 3.729888146597471e-005 5.729888146599471e-005
0.55 0.000627616635448025 4.238336455197889e-005 6.238336455199889e-005
0.5600000000000001 0.0006268556665739999 3.314433342599399e-005 6.314433342596848e-005
0.5700000000000001 0.0006004272783660114 3.957272163396253e-005 6.957272163399253e-005
0.58 0.0005583440658719629 3.165593412801648e-005 7.165593412800098e-005
0.59 0.000540622308000005 2.937769200000995e-005 7.937769200000444e-005
0.6 0.0005672820389309718 3.271796106901759e-005 8.271796106901208e-005
0.61 0.0005983470514610012 2.165294853900823e-005 7.165294853900273e-005
0.62 0.000633844858523025 1.615514147695896e-005 6.615514147695345e-005
0.63 0.0006438066421980415 6.193357801997923e-006 5.619335780199242e-005
0.64 0.00058826721681704 1.732783182994968e-006 5.173278318298946e-005
0.65 0.0004872650256459998 2.734974353990616e-006 5.273497435404062e-005
0.66 0.0003708421826330022 8.421826330207161e-007 5.915781736698378e-005
0.67 0.0002690445629230376 1.90445629230096e-005 6.095543707695938e-005
0.68 0.0002019219397300098 2.192193972999634e-005 6.807806026998264e-005
0.6900000000000001 0.0001795281603019783 9.528160301974786e-006 7.04718396979942e-005
0.7000000000000001 0.0001919213497630079 1.92134976301217e-006 6.807865023697457e-005
0.71 0.0002091641274720168 9.164127472011119e-006 7.083587252798562e-005
0.72 0.0002013238164630116 1.132381646301583e-005 6.867618353700866e-005
0.73 0.0001584726225399846 8.47262254000114e-006 7.15273774599956e-005
0.74 0.0001106877572460141 9.312242753994893e-006 7.931224275398163e-005
0.75 6.805147910099452e-005 1.194852089900222e-005 8.194852089898896e-005
0.76 7.06510305260033e-005 1.934896947400344e-005 7.934896947400794e-005
0.77 0.0001385784535169743 1.142154648300919e-005 7.142154648301369e-005
0.78 0.0002519302728730133 2.806972712698919e-005 5.806972712699143e-005
0.79 0.0003808070404389963 3.919295956100743e-005 5.919295956099968e-005
0.8 0.0004853127361119924 3.468726388800025e-005 4.468726388801025e-005
0.8100000000000001 0.0005255540223610133 3.44459776389916e-005 3.44459776389916e-005
0.8200000000000001 0.0004916393520469908 2.836064795300186e-005 2.836064795300186e-005
0.8300000000000001 0.0004136779374789845 3.632206252102144e-005 2.632206252101144e-005
0.84 0.0003217786046270099 3.82213953729893e-005 1.822139537299705e-005
0.85 0.0002660485792800038 2.395142072000866e-005 1.395142071999866e-005
0.86 0.0002565922768930085 3.40772310700177e-006 3.40772310700177e-006
0.87 0.0003135101876210189 3.510187621014182e-006 6.489812378995818e-006
0.88 0.0003968979540720091 6.897954072007662e-006 6.897954072007662e-006
0.89 0.0004868457272209914 6.845727220997078e-006 6.845727220997078e-006
0.9 0.0005434378555360109 3.43785553599818e-006 1.343785553600818e-005
0.91 0.0005727529206822068 1.752920682204784e-006 6.752920682195906e-006
0.92 0.0005688640900480962 9.864090048106178e-006 2.864090048099177e-006
0.93 0.0005478397230223031 1.483972302231129e-005 1.083972302230729e-005
0.9400000000000001 0.0005227441518470127 1.174415184700128e-005 1.274415184700228e-005
0.9500000000000001 0.0004936385617194949 7.638561719501558e-006 1.361438280500504e-006
0.96 0.0004505819152861024 1.558191528610448e-005 1.141808471389477e-005
0.97 0.000384631896564902 2.863189656489989e-005 2.631896564901648e-006
0.98 0.0003068458794155023 1.484587941550167e-005 8.845879415502605e-006
0.99 0.0002602819474795005 2.771805252049959e-005 2.171805252050053e-005
1 0.0003270300000000001 6.718099999999928e-006 1.049399999999993e-005


==> errewrbmlft.txt <==
0 0.00047389 4.0987e-06 8.9956e-06
0.01 0.00029523 1.6687e-05 2.54e-06
0.02 0.00024179 1.699e-05 2.2057e-05
0.03 0.00022737 1.6741e-05 1.3256e-05
0.04 0.00019817 3.5447e-06 1.3331e-05
0.05 0.0001355 7.1554e-06 2.3637e-05
0.06 4.85e-05 1.7596e-05 2.2876e-05
0.07 3.967e-05 1.5993e-05 1.9567e-05
0.08 0.0001065 8.0172e-06 2.4119e-05
0.09 0.00014045 8.0442e-06 2.511e-05
0.1 0.00014406 1.3199e-05 2.0004e-05
0.11 0.00013019 1.2231e-05 2.0024e-05
0.12 0.00011433 6.8796e-06 2.3042e-05
0.13 0.00010728 6.9595e-06 2.0885e-05
0.14 0.00011134 1.1958e-05 1.8503e-05
0.15 0.00012129 1.3194e-05 1.9786e-05
0.16 0.00012889 1.0077e-05 1.8258e-05
0.17 0.00012818 1.0053e-05 1.3616e-05
0.18 0.00011881 1.4073e-05 1.1678e-05
0.19 0.00010596 1.4987e-05 9.5262e-06
0.2 9.7201e-05 1.0745e-05 3.0747e-06
0.21 9.8335e-05 7.5404e-06 2.4239e-06
0.22 0.00011029 7.8585e-06 4.4098e-06
0.23 0.00012879 5.8985e-06 7.8907e-06
0.24 0.00014673 1.7e-06 1.2598e-05
0.25 0.00015786 9.8349e-06 1.4089e-05
0.26 0.00015992 1.4172e-05 1.461e-05
0.27 0.00015548 1.8379e-05 1.7358e-05
0.28 0.00015033 2.6621e-05 1.9797e-05
0.29 0.00015032 3.5509e-05 2.1724e-05
0.3 0.00015829 3.9775e-05 2.6184e-05
0.31 0.00017279 4.0792e-05 3.0886e-05
0.32 0.00018906 4.2937e-05 3.2654e-05
0.33 0.00020164 4.5477e-05 3.4681e-05
0.34 0.00020728 4.4824e-05 3.8568e-05
0.35 0.00020641 4.1995e-05 4.0351e-05
0.36 0.0002027 4.1027e-05 3.999e-05
0.37 0.00020086 4.1685e-05 4.1329e-05
0.38 0.00020395 4.0372e-05 4.3306e-05
0.39 0.00021176 3.739e-05 4.3645e-05
0.4 0.00022097 3.6831e-05 4.4745e-05
0.41 0.00022716 3.9271e-05 4.7251e-05
0.42 0.00022728 4.0855e-05 4.8276e-05
0.43 0.00022159 4.0371e-05 4.8968e-05
0.44 0.00021362 4.1204e-05 5.1872e-05
0.45 0.00020847 4.4756e-05 5.3949e-05
0.46 0.00021013 4.7685e-05 5.286e-05
0.47 0.00021927 4.7936e-05 5.1944e-05
0.48 0.00023271 4.8219e-05 5.2224e-05
0.49 0.00024482 5.0607e-05 5.0785e-05
0.5 0.00025006 5.2536e-05 4.8498e-05
0.51 0.00024553 5.1601e-05 4.777e-05
0.52 0.00023203 4.9956e-05 4.68e-05
0.53 0.00021326 5.0062e-05 4.5019e-05
0.54 0.00019362 4.9978e-05 4.5294e-05
0.55 0.00017574 4.7238e-05 4.6379e-05
0.56 0.00015924 4.3962e-05 4.4676e-05
0.57 0.00014113 4.33e-05 4.2276e-05
0.58 0.00011795 4.3711e-05 4.2023e-05
0.59 8.8163e-05 4.2021e-05 4.1291e-05
0.6 5.3662e-05 3.973e-05 3.8948e-05
0.61 1.9454e-05 4.0519e-05 3.7912e-05
0.62 8.408e-06 4.3148e-05 3.7572e-05
0.63 2.5584e-05 4.3101e-05 3.5625e-05
0.64 3.1467e-05 4.0473e-05 3.4549e-05
0.65 2.9384e-05 3.967e-05 3.5652e-05
0.66 2.4822e-05 4.1203e-05 3.5268e-05
0.67 2.2592e-05 4.06e-05 3.3456e-05
0.68 2.4398e-05 3.6632e-05 3.4e-05
0.69 2.8106e-05 3.3755e-05 3.4963e-05
0.7 2.9123e-05 3.4032e-05 3.2761e-05
0.71 2.3159e-05 3.336e-05 3.0265e-05
0.72 8.8996e-06 2.9124e-05 2.968e-05
0.73 1.0892e-05 2.5284e-05 2.8131e-05
0.74 3.0497e-05 2.5344e-05 2.6163e-05
0.75 4.4061e-05 2.6113e-05 2.67e-05
0.76 4.8618e-05 2.3825e-05 2.6895e-05
0.77 4.5653e-05 2.1231e-05 2.4698e-05
0.78 4.0242e-05 2.2334e-05 2.4462e-05
0.79 3.8122e-05 2.4726e-05 2.6106e-05
0.8 4.2198e-05 2.423e-05 2.4212e-05
0.81 5.0423e-05 2.3123e-05 2.1009e-05
0.82 5.6393e-05 2.5724e-05 2.1489e-05
0.83 5.2576e-05 2.9264e-05 2.1413e-05
0.84 3.4647e-05 2.831e-05 1.7904e-05
0.85 4.611e-06 2.5581e-05 1.692e-05
0.86 2.9177e-05 2.7766e-05 1.825e-05
0.87 5.5501e-05 3.2199e-05 1.5536e-05
0.88 6.5804e-05 3.0063e-05 1.2954e-05
0.89 5.8971e-05 2.2999e-05 1.5751e-05
0.9 4.2626e-05 2.2128e-05 1.5804e-05
0.91 2.9701e-05 2.772e-05 1.0811e-05
0.92 3.1398e-05 2.6401e-05 1.1745e-05
0.93 4.9807e-05 1.5379e-05 1.5678e-05
0.94 7.4279e-05 1.0762e-05 1.0687e-05
0.95 8.4522e-05 1.8828e-05 6.991e-06
0.96 6.0772e-05 1.9473e-05 1.3466e-05
0.97 1.8617e-06 1.6871e-06 9.3538e-06
0.98 8.0073e-05 4.2215e-06 3.7115e-06
0.99 0.00011554 2.3891e-05 1.1603e-05
1 1.8148e-05 6.3311e-06 1.2208e-06

